CARMENES input catalog of M dwarfs: VII. New rotation periods for the survey stars and their correlations with stellar activity

Abridged: We measured photometric and spectroscopic $P_{\rm rot}$ for a large sample of nearby bright M dwarfs with spectral types from M0 to M9, as part of our continual effort to fully characterize the Guaranteed Time Observation programme stars of the CARMENES survey. We determine $P_{\rm rot}$ for 129 stars. Combined with the literature, we tabulate $P_{\rm rot}$ for 261 stars, or 75% of our sample. We evaluate the plausibility of all periods available for this sample by comparing them with activity signatures and checking for consistency between multiple measurements. We find that 166 of these stars have independent evidence that confirmed their $P_{\rm rot}$. There are inconsistencies in 27 periods, which we classify as debated. A further 68 periods are identified as provisional detections that could benefit from independent verification. We provide an empirical relation for the $P_{\rm rot}$ uncertainty as a function of the $P_{\rm rot}$ value, based on the dispersion of the measurements. We show that published formal errors seem to be often underestimated for periods $\gtrsim 10$ d. We highlight the importance of independent verification on $P_{\rm rot}$ measurements, especially for inactive M dwarfs. We examine rotation-activity relations with emission in X-rays, H$\alpha$, Ca II H & K, and surface magnetic field strengths. We find overall agreement with previous works, as well as tentative differences in the partially versus fully convective subsamples. We show $P_{\rm rot}$ as a function of stellar mass, age, and galactic kinematics. With the notable exception of three transiting planet systems and TZ Ari, all known planet hosts in this sample have $P_{\rm rot} \gtrsim 15$ d. This indicates that important limitations need to be overcome before the radial velocity technique can be routinely used to detect and study planets around young and active stars.

==> tables/AllProts.dat <==
#Karmn,Pbest,Refbest,SPD,P1,eP1,ref1,P2,eP2,ref2,P3,eP3,ref3,P4,eP4,ref4,P5,eP5,ref5,P6,eP6,ref6,P7,eP7,ref7,P_planet,ref_planet,Laf21,P_otherphot,otherphot_facility,P_TESS,method_TESS,P_SWASP,flag_SWASP,P_Spect
 J00051+457,  15.37,     DA19,  D,  15.37,   0.09,      DA19,  21.20,   0.50,      SM17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00067-075,  93.00,    Fou23,  S,  93.00,   1.60,     Fou23,  89.80,   2.80, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 126.00,        SM23,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J00162+198E, 105.00,     DA19,  S, 105.00,  44.00,      DA19, 104.00,    NaN,     Irw11,  96.61,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J00162+198W,   4.83,     DA19,  S,   4.83,   0.06,      DA19,   4.79,    NaN,     Nor07,   1.26,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00183+440,  45.00,     SM18,  S,  45.00,   4.40,      SM18,  44.30,   2.00,     Fou23,  43.26,   0.36,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  43.82,       How14,  46.19,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00184+440, 113.30,    Don23,  S, 113.30,   4.30,     Don23, 116.50,   5.60,  Fou23(U),   0.51,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00286-066,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00389+306,  50.20,     DA19,  P,  50.20,   1.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J00570+450,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J01013+613,  34.70,     SM18,  P,  34.70,   0.10,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J01019+541,   0.28,     DA19,  S,   0.28,   0.00,      DA19,   0.28,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.14,PDCSAP,    NaN,  ,    NaN
 J01025+716,  50.52,  LCO-$V$,  S,  51.50,   2.60,      DA19,  51.20,   1.40,     Fou23,  52.10,   1.90,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  51.73,  50.52,      LCO_V,    NaN,      ,    NaN,  ,  51.37
 J01026+623,  18.82,  OSN-$R$,  S,  19.90,   0.40,      DA19,  18.40,   0.70,      SM17,  18.60,    NaN,     Don08,   0.74,    NaN, New16 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  18.90,       Per19,  20.00,  18.82,      OSN_R,  18.94,   SAP,    NaN,  ,  18.89
 J01033+623,   1.02,     TESS,  S,   1.02,   0.01,      DA19,   1.06,    NaN,     Irw11,   1.02,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.02,PDCSAP,    NaN,  ,    NaN
 J01048-181, 143.20,    New18,  P, 143.20,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J01056+284,  16.32,    Bar18,  P,  16.32,   0.24,     Bar18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J01125-169,  70.10,    SWASP,  S,  69.20,   2.40,      DA19,  69.20,    NaN,      SM16,  68.40,   0.05,    Sto20a,  69.29,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  83.00,       AD17b,  80.67,    NaN,           ,    NaN,      ,  70.10,  ,    NaN
 J01339-176,   7.75, TESS-SAP,  S,   7.85,    NaN,     Pas23,  27.10,   0.40,      DA19,   5.07,    NaN,     Med20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   7.75,   SAP,    NaN,  ,    NaN
 J01352-072,   0.70,     TESS,  S,   0.70,    NaN,     Kir12,   0.70,   0.00,     How20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.70,PDCSAP,    NaN,  ,    NaN
 J01433+043,  14.65,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  14.65,  ,    NaN
 J01518+644,    NaN,         ,   ,  31.37,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02002+130,   2.00,    SWASP,  S,   1.96,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   1.95,    NaN,           ,    NaN,      ,   2.00,  ,    NaN
 J02015+637,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02070+496,   7.20,     DA19,  S,   7.20,   0.13,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02088+494,   0.75,     TESS,  S,   0.75,   0.00,      DA19,   0.75,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.75,PDCSAP,    NaN,  ,    NaN
 J02123+035,  17.11,    SWASP,  D,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  17.11,  ,  52.33
 J02222+478,  29.50,     DA19,  S,  29.50,   0.40,      DA19,  24.52,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  28.88,    NaN,           ,    NaN,      ,    NaN,  ,  31.05
 J02336+249,   3.00,     TESS,  S,   3.00,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   3.00,PDCSAP,   2.98,  ,    NaN
 J02358+202,  31.90,     DA19,  D,  31.90,   0.60,      DA19,  40.08,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02362+068,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02442+255,  38.70,     DA19,  P,  38.70,   3.70,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02519+224,   0.86,     DA19,  S,   0.86,   0.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J02530+168,  97.56,    Laf21,  S,  99.60,   1.40,     Ter22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  97.56,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J02565+554W,  51.20,     SM18,  P,  51.20,   4.40,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J03133+047, 126.20,    New16,  S, 126.20,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            , 140.81,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J03181+382,  77.20,     DA19,  P,  77.20,   3.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J03213+799,  23.26,Astrolab-,  D,  32.40,   1.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  23.26, Astrolab_V,    NaN,      ,    NaN,  ,    NaN
 J03217-066,  21.00, TESS-SAP,  S,  21.10,   0.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,  21.00,   SAP,    NaN,  ,    NaN
 J03463+262,  16.40,    SWASP,  D,  16.24,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  16.40,  ,  10.27
 J03473-019,   3.88,     TESS,  S,   3.87,   0.01,      DA19,   3.88,    NaN,     Kir12,   3.88,   0.00,     How20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   3.88,PDCSAP,    NaN,  ,    NaN
 J03531+625,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04153-076,   8.56,    Spect,  D,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   1.80,    NaN,           ,    NaN,      ,    NaN,  ,   8.56
 J04167-120,  33.00,    Dre20,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  33.00,       Dre20,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04173+088,   0.37,     TESS,  S,   0.18,    NaN,     Wes15,   0.19,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.37,PDCSAP,   0.37,  ,    NaN
 J04198+425,   0.99,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.99,PDCSAP,    NaN,  ,    NaN
 J04225+105,   5.48,     DA19,  D,   5.48,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04290+219,  25.40,     DA19,  S,  25.40,   0.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  25.14,    NaN,           ,    NaN,      ,    NaN,  ,  25.65
 J04311+589,  91.90,    Fou23,  S,  91.90,   3.40,     Fou23,  92.30,   3.60,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04376-110,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  28.64, U,    NaN
 J04376+528,  15.47,    Laf21,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  15.47,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04429+189,  40.70,     DA19,  S,  40.70,   0.40,      DA19,  38.92,    NaN,      KS07,  39.30,   0.10,      SM15,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  39.48
 J04429+214,  47.80,     DA19,  P,  47.80,   1.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04472+206,   0.34,     DA19,  S,   0.34,   0.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04520+064,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J04538-177,  53.10,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  53.10,  ,    NaN
 J04588+498,  17.46, TESS-SAP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  19.19,    NaN,           ,  17.46,   SAP,    NaN,  ,  19.19
 J05019-069,  93.87,    SWASP,  S,  94.60,    NaN,     New18,  88.50,    NaN,     Kir12,  43.40,   1.30,     How20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  93.87,  ,    NaN
 J05019+011,   2.08,     TESS,  S,   2.12,   0.02,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   2.09,    NaN,           ,   2.08,PDCSAP,    NaN,  ,    NaN
 J05033-173,    NaN,         ,   ,  87.79,    NaN,  New18(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05062+046,   0.89,     TESS,  S,   0.87,   0.00,      DA19,   0.89,    NaN,     Kir12,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.89,PDCSAP,    NaN,  ,    NaN
 J05084-210,   0.28,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.28,PDCSAP,    NaN,  ,    NaN
 J05127+196,  32.70,    Spect,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  32.70
 J05280+096,  17.20,     DA19,  P,  17.20,   0.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05314-036,  33.80,     DA19,  S,  33.80,   0.60,      DA19,  33.61,    NaN,      KS07,  33.40,   0.10,      SM16,  34.58,   0.46,     Don23,  35.00,   0.10,      SM15,  34.80,   1.30,      SM17,  34.30,   0.40,     Fou23,    NaN,            ,  34.07,    NaN,           ,    NaN,      ,    NaN,  ,  34.80
 J05337+019,   0.60,     TESS,  S,  18.40,   0.40,     How20,   2.88,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.60,PDCSAP,   0.60,  ,    NaN
 J05348+138,    NaN,         ,   ,  43.53,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05360-076,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05365+113,  11.75,  OSN-$V$,  S,  12.30,   0.10,      DA19,  12.04,    NaN,     Kir12,  12.29,    NaN,     Poj05,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  11.77,  11.75,      OSN_V,  11.61,   SAP,    NaN,  ,  11.81
 J05366+112,   5.44, TESS-FFI,  S,   5.31,    NaN,     Pas22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   5.44,   FFI,    NaN,  ,    NaN
 J05394+406,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05415+534,  17.39,  OSN-$R$,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  17.39,      OSN_R,    NaN,      ,    NaN,  ,    NaN
 J05421+124,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J05532+242,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06000+027,   1.81,     TESS,  S,   1.81,   0.01,      DA19,   1.81,    NaN,     Irw11,   2.22,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.81,PDCSAP,    NaN,  ,    NaN
 J06011+595,  95.10,    Don23,  S,  95.10,   2.30,     Don23,  92.00,   5.00, Fou23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06024+498, 105.00,     DA19,  S, 105.00,   6.00,      DA19,  99.60,    NaN,     Irw11, 104.60,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06103+821,  44.60,     DA19,  P,  44.60,   1.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06105-218,  27.30,     DA19,  S,  27.30,   0.20,      DA19,  27.30,    NaN,      SM16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06246+234,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06318+414,   0.30,     TESS,  S,   0.30,   0.00,      DA19,   0.30,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.30,PDCSAP,    NaN,  ,    NaN
 J06371+175,  37.50,    Luq22,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  37.50,       Luq22,    NaN,    NaN,           ,    NaN,      ,  74.58, U,    NaN
 J06396-210,  79.15,    New18,  P,  79.15,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06421+035,  83.40,     DA19,  P,  83.40,   7.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06548+332, 122.00,   Sto20b,  S,  90.00,    NaN,     Mou17,  18.10,   0.30,      DA19,  99.00,   8.00, Fou23 (U), 108.00,   2.20,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 122.10,      Sto20b,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J06574+740,   0.61, TESS-FFI,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.61,   FFI,    NaN,  ,    NaN
 J06594+193,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07001-190,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07033+346,   8.00, TESS-SAP,  S,   8.04,   0.03,      DA19,   7.98,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   8.00,   SAP,    NaN,  ,    NaN
 J07044+682,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07274+052,  93.50,     SM17,  D,  93.50,  16.00,      SM17, 115.90,  19.40,      SM15,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07287-032, 115.40,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      , 115.40,  ,    NaN
J07319+362N,  16.40,     DA19,  P,  16.40,   0.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07353+548,  21.80,     DA19,  P,  21.80,   1.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07361-031,  12.20,    SWASP,  S,  12.20,   0.10,      DA19,  12.16,    NaN,     Kir12,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  12.19,      SNO_R,  12.41,   SAP,  12.20,  ,    NaN
 J07386-212,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07393+021,  11.45,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  11.45,  ,    NaN
 J07403-174,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J07446+035,   2.78,     TESS,  S,   2.78,   0.01,      DA19,   2.77,    NaN,     Kir12,   2.78,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   2.78,    NaN,           ,   2.78,PDCSAP,    NaN,  ,    NaN
 J07472+503,   1.32,     TESS,  S,   1.32,   0.01,      DA19,   1.31,    NaN,     Med22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.32,PDCSAP,    NaN,  ,    NaN
 J07558+833,   1.11,     TESS,  S,   1.11,   0.01,      DA19,   1.11,    NaN,     Irw11,   1.11,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.11,PDCSAP,    NaN,  ,    NaN
 J07582+413,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08023+033,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08119+087,   5.42,     DA19,  D,   5.42,   0.15,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08126-215,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08161+013,  40.70,     DA19,  P,  40.70,   0.40,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08293+039,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08298+267,   0.46,     DA19,  S,   0.46,   0.00,      DA19,   0.46,    NaN,     New16,   0.46,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08315+730, 105.00,     DA19,  S, 105.00,  11.00,      DA19, 103.00,    NaN, New16 (U), 103.07,    NaN,     Med22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08358+680,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08402+314, 118.00,     DA19,  S, 118.00,  14.00,      DA19, 110.70,    NaN, New16 (U),  89.50,   8.00,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08409-234,  57.50,    Irv23,  D,  57.50,   1.70,     Irv23,  39.00,   3.80, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08413+594,  83.27,    Pas23,  S,  83.27,    NaN,     Pas23,  87.35,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  87.00,       Mor19,  88.65,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08526+283,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J08536-034,   0.46,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.46,PDCSAP,    NaN,  ,    NaN
 J09003+218,   0.44,    New16,  S,   0.44,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09005+465,   8.00,    Wes15,  S,   8.00,    NaN,     Wes15,   8.04,    NaN, New16 (U),   8.04,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09028+680,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09033+056,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09133+688,  10.40,     SM18,  P,  10.40,   0.10,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09140+196,  39.10,    SWASP,  P,  89.90,   2.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  39.10,  ,    NaN
 J09143+526,  17.54,    Spect,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  16.37,    NaN,           ,    NaN,      ,    NaN,  ,  17.54
 J09144+526,  16.88,    Spect,  S,  42.20,   4.10, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  16.61,        GA20,  16.69,    NaN,           ,    NaN,      ,    NaN,  ,  16.88
 J09161+018,   1.43,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.43,PDCSAP,    NaN,  ,    NaN
 J09163-186,    NaN,         ,   ,   1.05,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09307+003,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09360-216,  74.30,     SM15,  S,  74.30,   1.70,      SM15,  20.53,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  77.80,       Luq19,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09411+132,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09423+559,  74.30,     DA19,  S,  74.30,   2.80,      DA19,  72.80,    NaN,     Irw11,  72.59,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09425+700,  21.00,     DA19,  P,  21.00,   0.40,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,   SAP,    NaN,  ,    NaN
 J09428+700,  24.33,  LCO-$V$,  S,  23.90,   0.60,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  24.33,      LCO_V,    NaN,   SAP,    NaN,  ,    NaN
 J09439+269,  13.70,     DA19,  D,  13.70,   0.90,      DA19,   0.97,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09447-182,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09449-123,   0.44,     TESS,  S,   0.44,    NaN,     Med20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.44,PDCSAP,    NaN,  ,    NaN
 J09468+760,  50.62,    Spect,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  50.62
 J09511-123,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J09561+627,  16.88, TESS-SAP,  S,   8.55,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  17.79,    NaN,           ,  16.88,   SAP,    NaN,  ,  17.77
 J10023+480,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10088+692,  41.20,    Blu20,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,  44.70,   4.50,     Clo20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  41.20,       Blu20,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10122-037,  23.00, TESS-SAP,  S,  21.60,   0.20,      DA19,  21.56,    NaN,     Kir12,  21.70,   0.10,      SM15,  21.91,   0.16,     Don23,  21.20,   0.10,      SM16,  21.80,   0.10,      SM17,  21.32,   0.04,     Fou23,    NaN,            ,    NaN,    NaN,           ,  23.00,   SAP,    NaN,  ,  21.43
 J10125+570,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10167-119,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10182-204,  14.50, TESS-SAP,  S,   7.31,   0.04,     Bar18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,  14.50,   SAP,    NaN,  ,    NaN
 J10196+198,   2.24,    Mor08,  S,   2.24,   0.00,     Mor08,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   2.24,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10251-102,  25.05,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  25.05,  ,    NaN
 J10289+008,  31.72,    SWASP,  S,  35.10,  13.00,     Rei20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  34.15,       Ama21,    NaN,    NaN,           ,    NaN,      ,  31.72,  ,    NaN
 J10350-094,    NaN,         ,   ,  47.64,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10354+694, 118.00,     DA19,  S, 118.00,  10.00,      DA19, 123.00,  15.00,     Bar18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10360+051,   6.90, TESS-SAP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   6.90,   SAP,    NaN,  ,    NaN
 J10396-069,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10416+376,  54.30,     DA19,  D,  54.30,   4.40,      DA19,    NaN,   0.95,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10482-113,   1.50,    Mor10,  S,   1.50,   0.20,     Mor10,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10504+331,    NaN,         ,   ,  19.35,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10508+068,  64.00,     DA19,  P,  64.00,  19.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10564+070,   2.70,     DA19,  S,   2.70,   0.00,      DA19,   2.60,   0.20,     Irv23,   2.70,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   2.70,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J10584-107,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  27.87, U,    NaN
 J11000+228,  53.17,    Spect,  S, 171.00,   8.40,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  53.66, U,  53.17
 J11026+219,  14.26,    SWASP,  S,  14.60,   0.20,      DA19,  14.00,    NaN,     Fek00,  14.60,    NaN,     Oel18,  13.91,   0.09,     Don23,  13.87,   0.08,     Fou23,  14.00,    NaN,     Don08,  13.83,   0.10,     Heb16,    NaN,            ,    NaN,    NaN,           ,  13.48,   SAP,  14.26,  ,  14.93
 J11033+359,  56.15,    Dia19,  S,  48.00,    NaN,      KS07,  54.00,    NaN,     Ola16, 427.00,  34.00,     Don23, 470.00,  40.00,     Fou23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  56.15,       Dia19,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11054+435,  36.90,    Don23,  D,  36.90,   2.50,     Don23, 100.90,   0.30,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11055+435,   0.78,    Mor10,  S,   0.78,   0.02,     Mor10,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J11110+304E,  40.00,    Ded21,  P,  38.55,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  40.00,       Ded21,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J11110+304W,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11126+189,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  87.15, U,    NaN
 J11201-104,   5.64,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   5.64,PDCSAP,    NaN,  ,    NaN
 J11289+101,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11302+076,  36.40,     DA19,  S,  36.40,   0.30,      DA19,  38.60,   0.60,     Clo17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  39.63,       Sar18,  35.05,    NaN,           ,    NaN,      ,  36.91, U,    NaN
 J11306-080,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11417+427,  71.50,     DA19,  D,  71.50,   5.10,      DA19,  73.50,    NaN,     Har11,  20.53,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  98.10,       Hag10,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11421+267,  44.60,     DA19,  S,  44.60,   2.00,      DA19,  44.10,   0.20,     Lot18,  39.90,    NaN,      SM15,  48.00,  13.00,     Don23,  44.09,   0.08,     Bou18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11467-140,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11474+667,  13.30, TESS-SAP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,  13.30,   SAP,    NaN,  ,    NaN
 J11476+002,  11.60,     DA19,  S,  11.60,   0.04,      DA19,  11.60,    NaN,     Kir12,  11.66,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11476+786,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J11477+008, 112.83,    Ste16,  S, 112.83,    NaN,     Ste16, 163.00,   3.00,      DA19, 165.10,    NaN,      SM16,  24.10,   3.70, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 121.00,       Bon18,    NaN,    NaN,           ,    NaN,      , 105.00,  ,    NaN
 J11509+483, 148.95,    Med22,  S, 148.95,    NaN,     Med22, 125.00,  23.00,      DA19, 132.00,    NaN,     Irw11, 117.60,    NaN,  New16(U), 175.60,   4.90,     Don23, 158.00,  12.00, Fou23 (U),    NaN,    NaN,          , 140.00,       Bla23,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  83.57
 J11511+352,  22.80,     DA19,  S,  22.80,   1.00,      DA19,  22.35,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12054+695, 100.00,     DA19,  S, 100.00,  10.00,      DA19,  96.20,    NaN,     Irw11,  89.13,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12100-150,  79.30,  LCO-$B$,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  79.30,      LCO_B,    NaN,      ,    NaN,  ,    NaN
 J12111-199,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J12123+544S,  96.70,   Sto20b,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  96.70,      Sto20b,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12156+526,   0.73,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.73,PDCSAP,    NaN,  ,    NaN
 J12189+111,   0.49,     DA19,  S,   0.49,   0.00,      DA19,   0.49,    NaN,     Irw11,   0.49,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12230+640,  32.90,     DA19,  D,  32.90,   1.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  51.51
 J12248-182,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12312+086,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12350+098,  36.60,     DA19,  P,  36.60,   1.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12373-208,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12388+116,  55.35,    SWASP,  S,  25.00,   0.24, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  49.30,       Fen20,    NaN,    NaN,           ,    NaN,      ,  55.35,  ,    NaN
 J12428+418,  16.20,     DA19,  P,  16.20,   0.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J12479+097,  49.90,    Cab22,  D,  49.90,   5.50,     Cab22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 130.10,       Tri21,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13005+056,   0.60,     TESS,  S,   0.60,   0.00,      DA19,   0.60,    NaN,     Irw11,   0.60,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.60,PDCSAP,    NaN,  ,    NaN
 J13102+477,  29.06,    SWASP,  S,  28.80,   0.80,      DA19,  28.80,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  29.06,  ,    NaN
 J13196+333,  48.00,     SM18,  P,  48.00,   4.80,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13209+342,    NaN,         ,   ,  43.53,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13229+244,  95.00,    Luq18,  D, 132.88,    NaN,     Med22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  95.00,       Luq18,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J13283-023W,  46.42,    Rae20,  P,  46.42,    NaN,     Rae20,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13293+114,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13299+102,  30.00,     SM17,  S,  30.00,   0.90,      SM17,  28.00,   2.90,      SM15,  30.45,   0.14,     Fou23,  30.32,   0.21,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  30.92
 J13427+332,    NaN,         ,   ,  16.50,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13450+176,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13457+148,  52.30,     SM15,  P,  52.30,   1.70,      SM15,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13458-179,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13536+776,   1.23,     TESS,  S,   1.23,   0.01,      DA19,   1.23,    NaN,     Wes15,   1.23,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.23,PDCSAP,    NaN,  ,    NaN
 J13582+125,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J13591-198,   3.32,     TESS,  S,   3.33,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   3.32,PDCSAP,    NaN,  ,    NaN
 J14010-026,  43.90,     SM17,  S,  43.90,   0.80,      SM17,  43.30,   0.10,      SM16,  43.80,   0.10,      SM15,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14082+805,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14152+450,  52.80,     DA19,  P,  52.80,   1.40,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14155+046,   8.92,    Bar18,  D,   8.92,   0.24,     Bar18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14173+454,   0.37,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.37,PDCSAP,    NaN,  ,    NaN
 J14251+518,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J14257+236E,  17.60,     DA19,  D,  17.60,   0.50,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  12.61
J14257+236W, 111.00,     DA19,  P, 111.00,  12.00,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14294+155,  43.50,     SM18,  P,  43.50,   1.50,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14307-086,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14310-122,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J14321+081,   0.76,    Pas23,  S,   0.76,    NaN,     Pas23,   0.76,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,   1.12,  ,    NaN
 J14342-125,  94.77,  TJO-$R$,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  96.00,        GA23,    NaN,  94.77,      TJO_R,    NaN,      ,    NaN,  ,    NaN
 J14524+123,  26.03,    SWASP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  26.03,  ,  23.31
 J14544+355,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15013+055,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15095+031,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15194-077, 132.50,     SM15,  S, 132.50,   6.30,      SM15, 141.60,   3.50,     Irv23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15218+209,   3.35,     TESS,  S,   3.37,   0.01,      DA19,   3.38,    NaN,     Nor07,   3.40,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   3.35,PDCSAP,    NaN,  ,    NaN
 J15305+094,   0.30,     DA19,  S,   0.30,   0.00,      DA19,   0.31,    NaN,  New16(U),   0.31,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15369-141,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15412+759,  83.40,     DA19,  S,  83.40,  10.40,      DA19,  90.00,  26.00,     Bar18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J15474-108,  46.71,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  46.71,  ,    NaN
 J15499+796,   0.19,     TESS,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.19,PDCSAP,    NaN,  ,    NaN
 J15598-082,  20.00,     SM18,  P,  20.00,   2.00,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16028+205,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16092+093,  44.30,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  44.30,  ,    NaN
 J16102-193,   6.26,     DA19,  S,   6.26,   0.15,      DA19,   6.30,   0.20,     Dav16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J16167+672N,  40.40,    Don23,  P,  40.40,   3.00,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J16167+672S,  22.00,    Laf21,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  22.00,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16254+543,  76.79,     DA19,  S,  76.79,   0.13,      DA19,  77.80,   5.50,      SM17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16303-126, 119.00,     DA19,  S, 119.00,   1.00,      DA19, 119.30,    NaN,      SM16,  79.60,   2.60,     Irv23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16313+408,   0.51,     TESS,  S,   0.51,   0.00,      DA19,   0.51,    NaN,     Har11,   0.51,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.51,PDCSAP,    NaN,  ,    NaN
 J16327+126,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16462+164,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J16554-083N,   6.52,     DA19,  D,   6.52,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16555-083,   1.09,    Laf21,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   1.09,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16570-043,   1.21,    Kir12,  S,   1.21,    NaN,     Kir12,   0.55,   0.00,      DA19,   1.21,    NaN,  New18(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J16581+257,  23.80,     DA19,  S,  23.80,   0.10,      DA19,  23.93,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  24.80,       Joh10,    NaN,    NaN,           ,    NaN,      ,  11.73,  ,  23.31
 J17033+514, 115.00,    Gor23,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 115.00,       Gor23,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17052-050,  50.20,     DA19,  P,  50.20,   1.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17071+215,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17115+384,  62.60,     DA19,  P,  62.60,   2.00,      DA19,   1.10,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17166+080,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17198+417,  71.50,     DA19,  P,  71.50,   2.60,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17303+055,  34.60,    SWASP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  33.51,    NaN,           ,    NaN,      ,  34.60,  ,  34.02
 J17338+169,   0.27,     TESS,  S,   0.27,   0.00,      DA19,   0.27,    NaN,     Nor07,   0.27,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.27,PDCSAP,    NaN,  ,    NaN
 J17355+616,  18.39, TESS-SAP,  S,  19.30,   0.30,      DA19,  16.30,   4.20,      SM17,  17.97,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  18.00,       Pin19,    NaN,    NaN,           ,  18.39,   SAP,    NaN,  ,    NaN
 J17378+185,  35.02,    Spect,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  37.79,       Aff19,  37.99,    NaN,           ,    NaN,      ,    NaN,  ,  35.02
 J17542+073,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J17578+046, 145.00,     TP19,  S, 145.00,  15.00,      TP19, 148.60,   0.10,      SM15, 137.00,   5.00,  Fou23(U), 136.00,  13.00,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 140.00,       Rib18, 135.15,    NaN,           ,    NaN,      ,    NaN,  , 129.28
 J17578+465,  30.30,     DA19,  S,  30.30,   0.90,      DA19,  31.64,    NaN,     Har11,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18022+642,   0.28,     TESS,  S,   0.28,   0.00,      DA19,   0.28,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.28,PDCSAP,    NaN,  ,    NaN
 J18027+375, 123.80,    New16,  P, 123.80,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18051-030, 127.80,     SM15,  D, 127.80,   3.20,      SM15,  34.59,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18075-159,   3.87,     DA19,  S,   3.87,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18131+260,   2.28,     TESS,  S,   2.28,   0.01,      DA19,   2.28,    NaN,     Har11,   2.30,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   2.28,PDCSAP,    NaN,  ,    NaN
 J18165+048,    NaN,         ,   , 145.20,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18174+483,  15.83,    SWASP,  S,  15.80,   0.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  16.02,    NaN,           ,  15.10,   SAP,  15.83,  ,  15.79
J18180+387E,    NaN,         ,   ,  41.74,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18189+661,   0.52,     TESS,  S,   0.52,    NaN,     Med22,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.52,PDCSAP,    NaN,  ,    NaN
 J18198-019,  31.69,    Spect,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  31.61,    NaN,           ,    NaN,      ,    NaN,  ,  31.69
 J18221+063,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18224+620,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18319+406,  50.20,     DA19,  P,  50.20,   1.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18346+401,  40.20,     DA19,  S,  40.20,   0.80,      DA19,  40.70,   3.50, Don23 (U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18353+457,  34.00,     DA19,  S,  34.00,   2.90,      DA19,  34.50,   4.70,      SM17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  40.00,        GA21,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18356+329,   0.12,     TESS,  S,   0.12,   0.00,      DA19,   0.12,   0.01,     Hal08,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.12,PDCSAP,    NaN,  ,    NaN
 J18363+136,  50.20,     DA19,  D,  50.20,   1.60,      DA19,   1.02,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18409-133,  28.23,  OSN-$V$,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  57.00,       Gor23,    NaN,  28.23,      OSN_V,    NaN,      ,    NaN,  ,    NaN
 J18419+318,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J18427+596N, 103.10,    Don23,  P, 103.10,   6.10,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J18427+596S, 135.00,    Don23,  P, 135.00,  15.00,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18480-145,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18482+076,   2.76,     DA19,  S,   2.76,   0.01,      DA19,   2.76,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18498-238,   2.87,     DA19,  S,   2.87,   0.01,      DA19,   2.87,    NaN,      KS07,   2.84,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,   2.86,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J18580+059,  35.20,     DA19,  S,  35.20,   0.30,      DA19,  36.30,   0.10,      SM17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  35.56,        TP21,  36.65,    NaN,           ,    NaN,      ,    NaN,  ,  36.43
 J19070+208,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19072+208,   3.80,     DA19,  D,   3.80,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19084+322,  74.10,     DA19,  P,  74.10,   2.80,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19098+176,  80.10,     DA19,  P,  80.10,   3.20,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J19169+051N,  46.00,     DA19,  S,  46.00,   0.20,      DA19,  46.00,   0.20,      SM16,  46.50,   0.30,      SM15,  45.00,   4.20,     Don23,  53.00,   4.00,     Fou23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  49.15
J19169+051S,  23.60,     DA19,  D,  23.60,   0.30,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19216+208, 133.00,     DA19,  S, 133.00,   9.00,      DA19, 154.70,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19251+283,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19255+096,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J19346+045,  21.79,    Spect,  S,  12.90,   0.80,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  21.75,    NaN,           ,    NaN,      ,    NaN,  ,  21.79
 J19422-207,   1.34,    SWASP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,   1.34,  ,    NaN
 J19511+464,   0.59,     TESS,  S,   0.59,   0.00,      DA19,   0.59,    NaN,     Har11,   0.59,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.59,PDCSAP,    NaN,  ,    NaN
 J20093-012,   1.37,    SWASP,  S,   1.37,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,   1.37,  ,    NaN
 J20198+229,   1.13,     TESS,  S,   1.13,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   1.13,PDCSAP,    NaN,  ,    NaN
 J20260+585, 159.88,    Med22,  S, 159.88,    NaN,     Med22,  57.70,   0.40,      DA19, 142.09,    NaN,  New16(U),    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 169.30,       Kos22,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J20305+654,  32.80,     DA19,  S,  32.80,   0.50,      DA19,  34.59,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J20336+617,  12.60,     DA19,  P,  12.60,   0.70,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J20405+154, 106.00,     DA19,  S, 106.00,   6.00,      DA19, 104.60,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J20450+444,  39.12,    Spect,  P,  19.90,   0.60,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  39.12
 J20451-313,   4.89,     TESS,  S,   4.84,   0.04,     Mes11,   4.90,   0.10,      SM16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   4.89,PDCSAP,    NaN,  ,    NaN
 J20525-169,  67.60,     DA19,  D,  67.60,   0.60,      DA19,  67.60,    NaN,      SM16,  85.05,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  , 133.50
 J20533+621,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J20556-140N, 137.37,    New18,  P, 137.37,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
J20556-140S, 134.63,    New18,  P, 134.63,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J20567-104,   9.63,     DA19,  D,   9.63,   0.01,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J21019-063,  49.29,    SWASP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  22.99,      SNO_V,    NaN,      ,  49.29,  ,    NaN
 J21152+257,  34.80,     DA19,  P,  34.80,   0.20,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J21164+025,  42.68,    Spect,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  42.00,       Lal19,  41.77,    NaN,           ,    NaN,      ,    NaN,  ,  42.68
 J21221+229,  38.40,    SWASP,  S,  41.00,   1.70,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  40.00,       Qui22,  39.90,    NaN,           ,    NaN,      ,  38.40,  ,  39.79
 J21348+515,  54.30,     DA19,  S,  54.30,   1.50,      DA19,  47.64,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J21463+382,  93.90,    Don23,  P,  93.90,   3.40,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J21466-001,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J21466+668, 100.00,    Ama21,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          , 100.00,       Ama21,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22012+283,   0.45,     DA19,  S,   0.45,   0.00,      DA19,   0.45,    NaN,      GR98,   0.45,    NaN,     Mor08,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   0.45,PDCSAP,    NaN,  ,    NaN
 J22020-194,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22021+014,  22.06,    Spect,  S,  21.84,   0.14,     Don23,  29.50,   0.10,      DA19,  31.00,   0.10,      SM15,  10.73,   0.10,     Heb16,  11.01,   0.20,     Fou23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,  22.06
 J22057+656, 120.47,    Laf21,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            , 120.47,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22096-046,  39.20,     SM15,  S,  39.20,   6.30,      SM15,  41.40,   0.40,     Fou23,  41.40,   1.30,     Irv23,  41.76,   0.61,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  35.98, U,    NaN
 J22114+409,  30.00,     DA19,  S,  30.00,   1.30,      DA19,  32.17,    NaN,     Pas23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22115+184,  36.30,     DA19,  S,  36.30,   0.20,      DA19,   1.03,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  37.30,    NaN,           ,    NaN,      ,    NaN,  ,  35.46
 J22125+085,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22137-176, 116.40,    Ste16,  P, 116.40,    NaN,     Ste16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22231-176,   4.57,     TESS,  S,   4.59,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   4.57,PDCSAP,   4.60,  ,    NaN
 J22252+594,  64.60,     DA19,  S,  64.60,   2.10,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,  63.90,       Nag19,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22298+414,  99.80,     DA19,  P,  99.80,   1.20,      DA19,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22330+093,  37.80,    SWASP,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  37.80,  ,  37.59
 J22468+443,   4.35,     TESS,  S,   4.38,   0.03,      DA19,   4.38,    NaN,     Tes04,   4.37,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   4.35,PDCSAP,    NaN,  ,   4.38
 J22503-070,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22518+317,   1.63,     DA19,  S,   1.63,   0.01,      DA19,   1.64,    NaN,     Nor07,   2.54,    NaN,     Oel18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22532-142,  81.00,     DA19,  S,  81.00,   0.80,      DA19,  75.44,    NaN,     Ste16,  83.70,   2.90,     Don23,  82.80,   1.40,     Fou23,  87.30,   5.70,      SM15,  90.90,  16.50,      SM17,  31.31,   8.15,     Rei20,  96.70,       Riv05,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22559+178,  27.00,     SM18,  P,  27.00,   2.50,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J22565+165,  39.50,     DA19,  S,  39.50,   0.20,      DA19,  37.50,   0.10,      SM15,  37.20,   6.70,      SM17,  37.21,   0.30,     Don23,  37.70,   0.70,     Fou23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  38.65,    NaN,           ,    NaN,      ,    NaN,  ,  37.63
 J23064-050,   3.30,     DA19,  S,   3.30,   0.01,      DA19,   3.30,   0.00,     Vid17,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,   1.40,       Gil16,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23113+085,  44.82,  LCO-$V$,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,  44.82,      LCO_V,    NaN,      ,    NaN,  ,    NaN
 J23216+172,  74.70,     DA19,  S,  74.70,   0.70,      DA19,  72.00,   1.00, Fou23 (U),  71.00,   1.50,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23245+578,  36.48,    Spect,  S,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  37.42, U,  36.48
 J23340+001,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23351-023, 178.00,    Don23,  S, 178.00,  15.00,     Don23, 203.00,  18.00, Fou23 (U),  88.92,    NaN,     New18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23381-162,  61.66,    Wat06,  D,  61.66,    NaN,     Wat06,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  91.43, U,    NaN
 J23419+441, 106.00,     DA19,  S, 106.00,   6.00,      DA19, 110.00,   5.00,     Fou23,  99.58,    NaN,  New16(U), 114.30,   2.80,     Don23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23431+365,  73.66,    Don23,  S,  73.66,   0.92,     Don23,  83.60,   7.00,      DA19,  54.00,    NaN,     Mou17,  74.00,   1.40,     Fou23,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23492+024,  49.90,     SM18,  S,  49.90,   3.50,      SM18,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,  53.82,    NaN,           ,    NaN,      ,    NaN,  ,  53.77
 J23505-095,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,    NaN,  ,    NaN
 J23548+385,   4.80,     TESS,  S,   4.70,   0.04,      DA19,   4.76,    NaN,      KS13,   4.76,    NaN,     New16,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,   4.80,PDCSAP,    NaN,  ,    NaN
 J23556-061,    NaN,         ,   ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  28.53, U,    NaN
 J23585+076,  55.40,    SWASP,  P,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,    NaN,          ,    NaN,            ,    NaN,    NaN,           ,    NaN,      ,  55.40,  ,    NaN


==> tables/Planets.dat <==
#Karmn, Mstar, Prot, SPD, Trans_Flag, Porb1, mpsini1, Ref1, Porb2, mpsini2, Ref2, Porb3, mpsini3, Ref3, Porb4, mpsini4, Ref4, Porb5, mpsini5, Ref5, Porb6, mpsini6, Ref6, Porb7, mpsini7, Ref7
 J00067-075, 0.11,  93.00,  S,  , 1.03e+01, 1.08e+00,        SM23, 2.12e+01, 1.36e+00,        SM23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J00183+440, 0.39,  45.00,  S,  , 1.14e+01, 3.98e+00, Tri22 Rib23, 6.69e+03, 5.04e+01, Tri22 Rib23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J01026+623, 0.51,  18.82,  S,  , 1.39e+01, 5.63e+00,      Per19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J01125-169, 0.14,  70.10,  S,  , 2.02e+00, 7.00e-01,     Sto20a , 3.06e+00, 1.14e+00,     Sto20a , 4.66e+00, 1.09e+00,     Sto20a ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J02002+130, 0.14,   2.00,  S,  , 7.71e+02, 6.70e+01,      Qui22 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J02530+168, 0.08,  97.56,  S,  , 4.91e+00, 1.05e+00,      Zec19 , 1.14e+01, 1.11e+00,      Zec19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J03133+047, 0.16, 126.20,  S,  , 2.29e+00, 3.95e+00,      Bau20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J04167-120, 0.59,  33.00,  P, Y, 4.05e+00, 3.08e+01,      Dre20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J04429+189, 0.46,  40.70,  S,  , 8.78e+00, 9.10e+00,      Tri18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J04520+064, 0.36,    NaN,   ,  , 2.29e+03, 2.60e+02,       How10,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J04538-177, 0.40,  53.10,  P,  , 1.71e+01, 6.49e+00,       Fen20, 1.06e+02, 7.56e+00,       Fen20,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J05019-069, 0.17,  93.87,  S,  , 5.36e+00, 2.02e+00,       AD17c, 4.05e+01, 2.31e+00,       AD17c,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J06105-218, 0.54,  27.30,  S,  , 1.22e+02, 7.27e+00,       Fen20, 5.26e+02, 8.48e+00,       Fen20,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J06371+175, 0.44,  37.50,  S,  , 2.77e+00, 2.14e+00,      Luq22 , 5.71e+00, 3.09e+00,      Luq22 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J06548+332, 0.34, 122.00,  S,  , 1.42e+01, 4.27e+00,Sto20b Rib23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J07274+052, 0.28,  93.50,  D,  , 4.72e+00, 1.18e+00,       AD17c, 1.86e+01, 2.89e+00,       AD17c,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J08023+033, 0.34,    NaN,   , Y, 1.20e+00, 1.86e+00,      Kem20 , 1.55e+01, 7.41e+00,      Kem20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J08409-234, 0.40,  57.50,  D,  , 6.96e+02, 5.57e+02,       Fen20, 6.74e+03, 5.22e+02,       Fen20,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J08413+594, 0.12,  83.27,  S,  , 2.03e+02, 1.46e+02, Mor19 Rib23, 2.35e+03, 1.43e+02, Mor19 Rib23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J09144+526, 0.58,  16.88,  S,  , 2.45e+01, 1.03e+01,       GA20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J09360-216, 0.34,  74.30,  S, Y, 3.93e+00, 1.84e+00,      Luq19 , 9.12e+00, 3.40e+00,      Luq19 , 5.57e+01, 6.10e+00,      Luq19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J10023+480, 0.59,    NaN,   ,  , 3.82e+00, 1.30e+01,       Hob19,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J10088+692, 0.64,  41.20,  S, Y, 3.44e+00, 5.90e+00,      Blu20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J10289+008, 0.41,  31.72,  S,  , 7.03e+00, 1.71e+00,      Ama21 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11033+359, 0.39,  56.15,  S,  , 1.29e+01, 2.69e+00,     Sto20b ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
J11110+304E, 0.67,  40.00,  P,  , 5.08e+01, 7.60e+00,       Ded21, 7.50e+02, 5.38e+01,       Ded21,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11302+076, 0.43,  36.40,  S, Y, 3.29e+01, 8.49e+00,      Sar18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11417+427, 0.35,  71.50,  D,  , 4.14e+01, 9.66e+01,      Tri20 , 5.33e+02, 7.21e+01,      Tri20 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11421+267, 0.41,  44.60,  S,  , 2.64e+00, 2.14e+01,      Tri18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11477+008, 0.17, 112.83,  S,  , 9.87e+00, 1.40e+00,       Bon18,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J11509+483, 0.16, 148.95,  S,  , 3.90e+02, 1.06e+01,       Bla23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
J12123+544S, 0.59,  96.70,  P,  , 1.37e+01, 6.89e+00,     Sto20b ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J12388+116, 0.45,  55.35,  S,  , 9.57e+00, 1.32e+01,       Fen20,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J12479+097, 0.31,  49.90,  D, Y, 1.47e+00, 2.82e+00,      Tri21 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J13229+244, 0.27,  95.00,  D,  , 3.02e+00, 8.00e+00,      Luq18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J13299+102, 0.48,  30.00,  S,  , 1.40e+02, 5.20e+00,      Dam22 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J14010-026, 0.51,  43.90,  S,  , 8.71e+00, 6.52e+00,      Tri18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J14342-125, 0.29,  94.77,  S,  , 3.61e+01, 2.59e+00,        GA23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J15194-077, 0.30, 132.50,  S,  , 5.37e+00, 1.52e+01,      Tri18 , 1.29e+01, 5.65e+00,      Tri18 , 3.15e+00, 1.66e+00,      Tri18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J16102-193, 0.51,   6.26,  S, Y, 5.43e+00,      NaN,       Dav16,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
J16167+672S, 0.65,  22.00,  P,  , 8.66e+01, 2.30e+01,Rei18b Rib23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J16254+543, 0.30,  76.79,  S,  , 1.46e+01, 2.82e+00,       SM17b,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J16303-126, 0.29, 119.00,  S,  , 4.89e+00, 1.36e+00,       Wri16, 1.79e+01, 4.25e+00,       Wri16, 6.73e+01, 5.21e+00,       Wri16,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J16581+257, 0.50,  23.80,  S,  , 5.98e+02, 1.04e+02,       Joh10,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J17033+514, 0.18, 115.00,  P,  , 6.94e+00, 3.71e+00,       Gor23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J17355+616, 0.55,  18.39,  S,  , 2.42e+01, 9.00e+00,       Pin19,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J17378+185, 0.43,  35.02,  S,  , 1.55e+01, 6.64e+00,      Lal19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J17578+046, 0.17, 145.00,  S,  , 2.33e+02, 3.23e+00,      Rib18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J18353+457, 0.60,  34.00,  S,  , 1.95e+01, 1.36e+01,        GA21,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J18409-133, 0.53,  28.23,  P,  , 5.10e+00, 1.08e+01,       Gor23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J18580+059, 0.58,  35.20,  S,  , 2.38e+00, 2.96e+00,       TP21 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
J19169+051N, 0.48,  46.00,  S,  , 1.06e+02, 1.22e+01,      Kam18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J20260+585, 0.16, 159.88,  S,  , 1.56e+01, 1.26e+00,       Kos23,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J20450+444, 0.41,  39.12,  P, Y, 9.26e-01, 1.90e+00,      Pal22 , 6.64e+00, 5.80e+00,      Pal22 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J20451-313, 0.61,   4.89,  S, Y, 8.46e+00, 2.01e+01,      Cal21 , 1.89e+01, 0.00e+00,      Cal21 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J21164+025, 0.40,  42.68,  S,  , 1.44e+01, 1.34e+01,      Lal19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J21221+229, 0.49,  38.40,  S,  , 6.92e+02, 1.05e+02,      Qui22 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J21466+668, 0.29, 100.00,  P,  , 2.31e+00, 2.50e+00,      Ama21 , 8.05e+00, 3.75e+00,      Ama21 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J22096-046, 0.45,  39.20,  S,  , 1.92e+03, 2.86e+02,       Mon14, 7.07e+03, 2.23e+02,       Mon14,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J22137-176, 0.18, 116.40,  P,  , 3.65e+00, 7.40e+00,      Luq18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J22252+594, 0.40,  64.60,  S,  , 1.34e+01, 1.66e+01,      Nag19 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J22532-142, 0.31,  81.00,  S,  , 6.11e+01, 7.61e+02,      Tri18 , 3.01e+01, 2.42e+02,      Tri18 , 1.94e+00, 6.91e+00,      Tri18 , 1.24e+02, 1.54e+01,      Tri18 ,      NaN,      NaN,            ,      NaN,      NaN,            ,      NaN,      NaN,            
 J23064-050, 0.09,   3.30,  S, Y, 1.51e+00, 1.37e+00,       Ago21, 2.42e+00, 1.31e+00,       Ago21, 4.05e+00, 3.88e-01,       Ago21, 6.10e+00, 6.92e-01,       Ago21, 9.21e+00, 1.04e+00,       Ago21, 1.24e+01, 1.32e+00,       Ago21, 1.88e+01,      NaN,       Ago21


==> tables/StePars.dat <==
     #Karmn,   SpT,  Pbest,  Refbest,SPD,  Vmag,  Kmag,Mstar,logtau, logRo,vf,vsini,evsin,Rstar,   Pmax,Pmaxmax, pEW_Ha,Lstar,  logLx, elogLx, logLHa,elogLHa, logRhk,elogRhk,   logB,  elogB,  SB,  age,  Kin
 J00051+457,M1.0 V,  15.37,     DA19,  D, 10.10,  5.85, 0.49,  1.70, -0.52, <,  2.0,  NaN, 0.49,    NaN,    NaN,  -0.06, 4.36,    NaN,    NaN,  -5.17,  0.000,  -4.97,  0.028,    NaN,    NaN,    ,  800,   YD
 J00067-075,M5.5 V,  93.00,    Fou23,  S, 13.84,  7.44, 0.11,  2.24, -0.27, <,  2.0,  NaN, 0.12,    NaN,    NaN,   0.00, 0.14,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
J00162+198E,M4.0 V, 105.00,     DA19,  S, 13.24,  8.10, 0.27,  1.93,  0.10, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.05, 0.86,    NaN,    NaN,  -5.46,  0.151,  -5.70,  1.357,    NaN,    NaN,    ,    0, TD-D
J00162+198W,M4.0 V,   4.83,     DA19,  S, 12.15,  7.09, 0.43,  1.90, -1.22, =,  4.0,  2.0, 0.43,   5.44,  11.42,  -4.16, 2.18,  -3.09,  0.042,  -3.91,  0.048,    NaN,    NaN,    NaN,    NaN, SB2,    0, TD-D
 J00183+440,M1.0 V,  45.00,     SM18,  S,  8.28,  4.02, 0.39,  1.71, -0.05, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -0.07, 2.39,  -4.68,  0.044,    NaN,    NaN,  -5.33,  0.014,    NaN,    NaN,    ,    0,    D
 J00184+440,M3.5 V, 113.30,    Don23,  S, 11.09,  5.95, 0.16,  1.93,  0.13, <,  2.0,  NaN, 0.17,    NaN,    NaN,  -0.03, 0.33,    NaN,    NaN,  -5.02,  0.000,  -5.42,  0.048,    NaN,    NaN,    ,    0,    D
 J00286-066,M4.0 V,    NaN,         ,   , 12.11,  7.19, 0.34,  1.87,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.12, 1.50,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J00389+306,M2.5 V,  50.20,     DA19,  P, 11.00,  6.61, 0.41,  1.74, -0.04, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.04, 2.46,    NaN,    NaN,  -5.28,  0.004,  -5.11,  0.018,    NaN,    NaN,    ,    0,    D
 J00570+450,M3.0 V,    NaN,         ,   , 11.97,  7.24, 0.33,  1.82,   NaN, <,  2.0,  NaN, 0.34,    NaN,    NaN,  -0.08, 1.50,    NaN,    NaN,  -4.88,  0.975,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J01013+613,M2.0 V,  34.70,     SM18,  P, 10.81,  6.48, 0.37,  1.72, -0.18, <,  2.0,  NaN, 0.37,    NaN,    NaN,  -0.07, 2.00,  -4.65,  0.151,  -4.93,  2.923,  -5.10,  0.023,    NaN,    NaN,    ,    0,    D
 J01019+541,M5.0 V,   0.28,     DA19,  S, 15.12,  8.86, 0.14,  2.20, -2.76, =, 30.6,  3.1, 0.16,   0.26,   0.29,  -5.74, 0.19,    NaN,    NaN,  -3.84,  0.004,    NaN,    NaN,    NaN,    NaN,    ,  800,    D
 J01025+716,M3.0 V,  50.52,     T.W.,  S, 10.04,  5.45, 0.47,  1.79, -0.09, <,  2.0,  NaN, 0.46,    NaN,    NaN,   0.08, 2.99,  -5.48,  0.185,  -5.33,  0.111,  -5.03,  0.018,    NaN,    NaN,    ,    0,    D
 J01026+623,M1.5 V,  18.82,     T.W.,  S,  9.77,  5.37, 0.51,  1.74, -0.46, <,  2.0,  NaN, 0.51,    NaN,    NaN,  -0.04, 4.83,    NaN,    NaN,  -4.86,  0.000,  -4.43,  0.017,    NaN,    NaN,    ,  800,   YD
 J01033+623,M5.0 V,   1.02,     T.W.,  S, 13.35,  7.72, 0.23,  2.05, -2.04, =, 10.5,  2.0, 0.24,   1.17,   1.50,  -9.77, 0.47,  -2.97,  0.050,  -3.60,  0.126,    NaN,    NaN,    NaN,    NaN,    ,  800,   YD
 J01048-181,M5.0 V, 143.20,    New18,  P, 14.55,  8.45, 0.14,  2.16, -0.01, <,  2.0,  NaN, 0.15,    NaN,    NaN,   0.00, 0.22,    NaN,    NaN,  -5.36,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J01056+284,M5.0 V,  16.32,    Bar18,  P,   NaN,  8.55, 0.14,  2.05, -0.83, =,  NaN,  NaN, 0.16,    NaN,    NaN,  -0.12, 0.32,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, SB2,    0,   TD
 J01125-169,M4.5 V,  70.10,     T.W.,  S, 12.10,  6.42, 0.14,  2.06, -0.21, <,  2.0,  NaN, 0.15,    NaN,    NaN,  -1.36, 0.23,  -3.46,  0.044,  -4.28,  0.006,  -5.13,  0.230,    NaN,    NaN,    ,    0,    D
 J01339-176,M4.0 V,   7.75,     T.W.,  S, 13.04,  7.97, 0.27,  1.91, -1.02, <,  2.0,  NaN, 0.28,    NaN,    NaN,  -1.62, 0.90,  -3.36,  0.089,  -4.08,  0.037,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J01352-072,M4.0 V,   0.70,     T.W.,  S, 13.43,  8.08, 0.38,  1.98, -2.13, =, 59.8,  6.9, 0.72,   0.61,   0.70,  -7.74, 4.77,  -2.96,  0.055,  -3.63,  0.004,    NaN,    NaN,    NaN,    NaN,    ,   25,   YD
 J01433+043,M2.0 V,  14.65,     T.W.,  P, 10.76,  6.52, 0.40,  1.70, -0.53, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -0.08, 2.27,    NaN,    NaN,  -5.07,  0.553,  -5.05,  0.020,    NaN,    NaN,    ,    0,    D
 J01518+644,M2.5 V,    NaN,         ,   , 11.41,  6.94, 0.46,  1.76,   NaN, <,  2.0,  NaN, 0.46,    NaN,    NaN,   0.03, 3.30,    NaN,    NaN,  -4.99,  1.821,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J02002+130,M3.5 V,   2.00,     T.W.,  S, 12.39,  6.65, 0.14,  2.08, -1.78, <,  2.0,  NaN, 0.16,    NaN,    NaN,  -1.91, 0.25,  -3.55,  0.065,  -4.25,  0.091,  -4.73,  0.105,    NaN,    NaN,    ,    0,    D
 J02015+637,M3.0 V,    NaN,         ,   , 11.02,  6.39, 0.42,  1.80,   NaN, <,  2.0,  NaN, 0.42,    NaN,    NaN,   0.05, 2.63,    NaN,    NaN,    NaN,    NaN,  -5.06,  0.023,    NaN,    NaN,    ,    0,    D
 J02070+496,M3.5 V,   7.20,     DA19,  S, 12.23,  7.54, 0.32,  1.81, -0.95, <,  2.0,  NaN, 0.33,    NaN,    NaN,  -0.48, 1.38,    NaN,    NaN,  -4.53,  0.015,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J02088+494,M3.5 V,   0.75,     T.W.,  S, 12.45,  7.58, 0.37,  1.86, -1.98, =, 24.1,  2.4, 0.42,   0.88,   1.05,  -6.38, 1.78,  -2.85,  0.072,  -3.66,  0.004,    NaN,    NaN,    NaN,    NaN,    ,  120,   YD
 J02123+035,M1.5 V,  17.11,     T.W.,  D, 10.14,  6.08, 0.47,  1.66, -0.42, <,  2.0,  NaN, 0.47,    NaN,    NaN,   0.07, 3.19,    NaN,    NaN,  -5.35,  0.008,  -5.20,  0.014,    NaN,    NaN,    ,    0,   TD
 J02222+478,M0.5 V,  29.50,     DA19,  S,  9.35,  5.55, 0.58,  1.59, -0.12, <,  2.0,  NaN, 0.57,    NaN,    NaN,   0.05, 6.73,  -4.97,  0.434,    NaN,    NaN,  -4.70,  0.020,    NaN,    NaN,    ,    0,    D
 J02336+249,M4.0 V,   3.00,     T.W.,  S, 12.98,  7.63, 0.22,  1.98, -1.50, =,  3.0,  2.0, 0.23,   3.84,  11.67,  -2.73, 0.56,  -3.35,  0.083,  -4.03,  0.058,  -4.52,  0.035,    NaN,    NaN,    ,    0,    D
 J02358+202,M2.0 V,  31.90,     DA19,  D, 10.64,  6.33, 0.49,  1.72, -0.21, <,  2.0,  NaN, 0.48,    NaN,    NaN,   0.06, 3.96,    NaN,    NaN,  -5.41,  0.000,  -4.82,  0.017,    NaN,    NaN,    ,    0,   YD
 J02362+068,M4.0 V,    NaN,         ,   , 11.66,  6.57, 0.26,  1.91,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,   0.08, 0.81,    NaN,    NaN,  -5.22,  0.000,  -5.31,  0.039,    NaN,    NaN,    ,    0,    D
 J02442+255,M3.0 V,  38.70,     DA19,  P, 10.59,  5.96, 0.34,  1.80, -0.21, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.01, 1.67,  -4.48,  0.116,  -5.15,  0.158,  -5.14,  0.022,    NaN,    NaN,    ,    0,   YD
 J02519+224,M4.0 V,   0.86,     DA19,  S, 13.28,  8.07, 0.25,  1.94, -2.01, =, 27.2,  2.7, 0.61,   1.14,   1.29,  -5.90, 2.69,  -2.21,  0.023,  -3.72,  0.002,    NaN,    NaN,    NaN,    NaN,    ,   25,   YD
 J02530+168,M7.0 V,  97.56,    Laf21,  S, 15.07,  7.59, 0.08,  2.51, -0.52, <,  2.0,  NaN, 0.10,    NaN,    NaN,  -0.50, 0.07,    NaN,    NaN,  -4.63,  0.203,    NaN,    NaN,    NaN,    NaN,    ,    0,   TD
J02565+554W,M1.0 V,  51.20,     SM18,  P, 10.52,  6.59, 0.62,  1.62,  0.09, <,  2.0,  NaN, 0.61,    NaN,    NaN,   0.11, 7.22,    NaN,    NaN,  -5.10,  0.000,    NaN,    NaN,   2.58,  0.094,    ,    0,    D
 J03133+047,M5.0 V, 126.20,    New16,  S, 14.00,  7.83, 0.16,  2.18, -0.08, <,  2.0,  NaN, 0.18,    NaN,    NaN,    NaN, 0.30,    NaN,    NaN,  -5.25,  0.295,  -5.25,  0.042,   2.40,  0.154,    ,    0,    D
 J03181+382,M1.5 V,  77.20,     DA19,  P, 10.28,  6.16, 0.58,  1.67,  0.22, <,  2.0,  NaN, 0.57,    NaN,    NaN,   0.17, 6.25,    NaN,    NaN,  -5.20,  0.000,  -4.89,  0.013,    NaN,    NaN,    ,    0,    D
 J03213+799,M2.0 V,  23.26,     T.W.,  D, 11.11,  6.89, 0.40,  1.69, -0.33, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -0.01, 2.48,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.51,  0.147,    ,    0,    D
 J03217-066,M2.0 V,  21.00,     T.W.,  S, 11.31,  6.98, 0.45,  1.72, -0.40, <,  2.0,  NaN, 0.45,    NaN,    NaN,  -0.27, 3.29,  -4.65,  0.176,    NaN,    NaN,  -4.53,  0.020,   2.97,  0.050,    ,  800,   YD
 J03463+262,M0.0 V,  16.40,     T.W.,  D,  9.58,  5.84, 0.58,  1.57, -0.36, <,  2.0,  NaN, 0.57,    NaN,    NaN,  -0.09, 7.19,  -4.80,  0.142,    NaN,    NaN,  -4.41,  0.016,   2.67,  0.057,    ,    0,   YD
 J03473-019,M3.0 V,   3.88,     T.W.,  S, 11.56,  6.93, 0.47,  1.80, -1.21, =,  6.0,  2.0, 0.49,   4.17,   6.74,  -3.95, 3.12,  -3.04,  0.035,  -3.76,  0.002,  -3.98,  0.030,   3.54,  0.025,    ,  120,   YD
 J03531+625,M3.0 V,    NaN,         ,   , 11.50,  7.00, 0.35,  1.76,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.06, 1.69,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.42,  0.118,    ,    0,   TD
 J04153-076,M4.5 V,   8.56,     T.W.,  D,  9.49,  5.96, 0.25,  1.52, -0.59, =,  2.2,  2.0, 0.26,   6.05,  69.15,  -3.36, 0.64,    NaN,    NaN,  -3.97,  0.004,    NaN,    NaN,   3.48,  0.020,    ,    0, TD-D
 J04167-120,K7.0 V,  33.00,    Dre20,  P, 12.49,  8.63, 0.59,  1.61, -0.09, =,  2.2,  2.0, 0.58,  13.29, 147.29,    NaN, 7.40,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.81,  0.096,    ,    0,    D
 J04173+088,M4.5 V,   0.37,     T.W.,  S, 13.87,  8.18, 0.27,  2.06, -2.49, =, 37.3,  3.7, 0.28,   0.38,   0.44, -11.15, 0.66,  -3.10,  0.084,  -3.70,  0.005,    NaN,    NaN,    NaN,    NaN,    ,  120,    D
 J04198+425,M8.5 V,   0.99,     T.W.,  S,   NaN,  9.90, 0.11,  2.17, -2.17, =,  3.6,  2.3, 0.13,   1.80,   5.15, -10.82, 0.05,    NaN,    NaN,  -4.20,  0.010,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J04225+105,M3.5 V,   5.48,     DA19,  D, 12.51,  7.56, 0.42,  1.88, -1.14, <,  2.0,  NaN, 0.42,    NaN,    NaN,   0.06, 2.49,    NaN,    NaN,  -4.74,  0.672,  -5.37,  0.046,   2.29,  0.159,    ,  800,   YD
 J04290+219,M0.5 V,  25.40,     DA19,  S,  8.50,  4.88, 0.68,  1.55, -0.14, <,  2.0,  NaN, 0.66,    NaN,    NaN,   0.19,11.50,  -4.54,  0.064,  -4.86,  0.112,  -4.62,  0.025,   2.58,  0.065,    ,    0,    D
 J04311+589,M4.0 V,  91.90,    Fou23,  S, 10.98,  5.72, 0.28,  1.96,  0.01, <,  2.0,  NaN, 0.29,    NaN,    NaN,  -0.01, 0.96,    NaN,    NaN,  -5.09,  0.423,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J04376-110,M1.5 V,    NaN,         ,   , 10.35,  6.09, 0.45,  1.70,   NaN, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.07, 3.31,    NaN,    NaN,    NaN,    NaN,  -5.06,  0.014,    NaN,    NaN,    ,    0,    D
 J04376+528,M0.0 V,  15.47,    Laf21,  S,  8.86,  5.05, 0.55,  1.59, -0.40, <,  2.0,  NaN, 0.55,    NaN,    NaN,  -0.01, 7.16,  -4.77,  0.078,  -5.09,  0.000,  -4.56,  0.025,   2.63,  0.047,    ,    0,    D
 J04429+189,M2.0 V,  40.70,     DA19,  S, 10.01,  5.61, 0.46,  1.74, -0.13, <,  2.0,  NaN, 0.46,    NaN,    NaN,   0.00, 3.51,  -4.64,  0.135,  -5.31,  0.068,  -4.79,  0.018,   2.54,  0.096,    ,    0,    D
 J04429+214,M3.5 V,  47.80,     DA19,  P, 11.93,  7.10, 0.36,  1.85, -0.17, <,  2.0,  NaN, 0.37,    NaN,    NaN,  -0.05, 1.82,    NaN,    NaN,    NaN,    NaN,  -5.80,  0.254,   2.63,  0.092,    ,    0,    D
 J04472+206,M5.0 V,   0.34,     DA19,  S, 14.22,  8.51, 0.21,  2.07, -2.53, =, 45.4,  4.5, 0.43,   0.48,   0.57,  -9.82, 1.25,  -3.12,  0.073,  -3.66,  0.003,    NaN,    NaN,   3.79,  0.107,    ,   50,   YD
 J04520+064,M3.5 V,    NaN,         ,   , 11.96,  6.94, 0.36,  1.90,   NaN, <,  2.0,  NaN, 0.36,    NaN,    NaN,  -0.05, 1.65,    NaN,    NaN,  -5.23,  1.007,  -5.06,  0.028,    NaN,    NaN,    ,    0,    D
 J04538-177,M2.0 V,  53.10,     T.W.,  P, 10.91,  6.60, 0.40,  1.72,  0.01, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.04, 2.38,    NaN,    NaN,    NaN,    NaN,  -5.10,  0.016,    NaN,    NaN,    ,    0,    D
 J04588+498,M0.0 V,  17.46,     T.W.,  S,  9.82,  6.10, 0.60,  1.57, -0.33, <,  2.0,  NaN, 0.59,    NaN,    NaN,  -0.05, 7.98,  -5.02,  0.166,    NaN,    NaN,  -4.42,  0.016,   2.66,  0.039,    ,    0,    D
 J05019-069,M4.0 V,  93.87,     T.W.,  S, 12.17,  6.74, 0.17,  2.00, -0.02, <,  2.0,  NaN, 0.19,    NaN,    NaN,  -0.64, 0.36,  -3.91,  0.079,  -4.30,  0.534,  -4.72,  0.028,   3.05,  0.134,    ,    0,    D
 J05019+011,M4.0 V,   2.08,     T.W.,  S, 12.86,  7.68, 0.30,  1.94, -1.62, =,  7.0,  2.0, 0.65,   4.71,   6.75,  -6.36, 3.38,  -3.04,  0.051,  -3.69,  0.002,  -4.30,  0.068,   3.52,  0.033,    ,   25,   YD
 J05033-173,M3.0 V,    NaN,         ,   , 11.76,  6.94, 0.26,  1.85,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,  -0.01, 0.94,    NaN,    NaN,  -5.44,  0.000,  -5.29,  0.031,   2.42,  0.113,    ,    0,   YD
 J05062+046,M4.0 V,   0.89,     T.W.,  S, 13.46,  8.07, 0.26,  1.99, -2.04, =, 29.0,  2.9, 0.62,   1.08,   1.23,  -7.17, 2.82,  -3.12,  0.063,  -3.65,  0.003,  -4.56,  0.041,   3.49,  0.069,    ,   25,   YD
 J05084-210,M5.0 V,   0.28,     T.W.,  S, 14.66,  8.83, 0.33,  2.10, -2.65, =, 25.2,  2.5, 0.68,   1.36,   1.55, -17.39, 3.90,  -3.17,  0.108,  -3.46,  0.003,    NaN,    NaN,    NaN,    NaN,    ,   25,   YD
 J05127+196,M2.0 V,  32.70,     T.W.,  P, 10.79,  6.47, 0.42,  1.72, -0.21, <,  2.0,  NaN, 0.42,    NaN,    NaN,   0.04, 2.66,    NaN,    NaN,  -5.35,  0.000,  -5.19,  0.015,    NaN,    NaN,    ,    0,    D
 J05280+096,M3.5 V,  17.20,     DA19,  P, 12.45,  7.54, 0.22,  1.87, -0.63, <,  2.0,  NaN, 0.23,    NaN,    NaN,  -0.05, 0.68,    NaN,    NaN,  -4.93,  0.193,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J05314-036,M1.5 V,  33.80,     DA19,  S,  8.36,  4.04, 0.58,  1.72, -0.19, =,  2.1,  2.0, 0.57,  13.84, 300.24,   0.10, 6.52,  -4.81,  0.050,    NaN,    NaN,  -4.56,  0.014,   2.32,  0.109,    ,    0,    D
 J05337+019,M2.5 V,   0.60,     T.W.,  S, 11.50,  6.86, 0.49,  1.80, -2.02, =,  9.8,  2.0, 0.49,   2.51,   3.25,  -5.00, 2.95,  -3.01,  0.043,  -3.58,  0.016,    NaN,    NaN,    NaN,    NaN, SB1,    0,   YD
 J05348+138,M3.5 V,    NaN,         ,   , 11.82,  6.94, 0.34,  1.86,   NaN, <,  2.0,  NaN, 0.34,    NaN,    NaN,   0.02, 1.54,  -4.28,  0.174,    NaN,    NaN,  -5.20,  0.026,   2.54,  0.073,    ,    0,   YD
 J05360-076,M4.0 V,    NaN,         ,   , 12.87,  7.57, 0.31,  1.97,   NaN, <,  2.0,  NaN, 0.32,    NaN,    NaN,   0.07, 1.27,    NaN,    NaN,  -4.90,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J05365+113,M0.0 V,  11.75,     T.W.,  S,  9.22,  5.27, 0.58,  1.63, -0.56, <,  2.0,  2.0, 0.57,    NaN,    NaN,  -0.43, 7.95,  -4.09,  0.041,  -4.43,  0.009,  -4.53,  0.046,   3.05,  0.024,    ,  800,   YD
 J05366+112,M4.0 V,   5.44,     T.W.,  S, 12.58,  7.41, 0.27,  1.93, -1.20, =,  3.4,  2.0, 0.28,   4.17,  10.28,  -2.96, 0.90,    NaN,    NaN,  -3.95,  0.003,  -4.16,  0.040,   3.40,  0.031,    ,  800,   YD
 J05394+406,M8.0 V,    NaN,         ,   ,   NaN, 10.04, 0.10,  2.18,   NaN, =,  5.3,  2.0, 0.12,   1.12,   1.87,  -5.53, 0.06,    NaN,    NaN,  -4.21,  0.009,    NaN,    NaN,   3.26,  0.091,    ,    0,    D
 J05415+534,M1.0 V,  17.39,     T.W.,  P,  9.77,  5.76, 0.55,  1.64, -0.40, <,  2.0,  NaN, 0.54,    NaN,    NaN,  -0.04, 5.71,    NaN,    NaN,  -5.02,  0.000,  -4.74,  0.029,   2.62,  0.058,    ,  120,   YD
 J05421+124,M4.0 V,    NaN,         ,   , 11.48,  6.39, 0.23,  1.91,   NaN, <,  2.0,  NaN, 0.24,    NaN,    NaN,   0.06, 0.63,  -4.86,  0.183,  -5.17,  0.000,  -5.51,  0.042,    NaN,    NaN,    ,    0,   TD
 J05532+242,M1.5 V,    NaN,         ,   , 10.82,  6.63, 0.60,  1.69,   NaN, <,  3.0,  NaN, 0.59,    NaN,    NaN,  -0.03, 6.92,    NaN,    NaN,  -5.39,  0.000,    NaN,    NaN,    NaN,    NaN, SB2,    0,    D
 J06000+027,M4.0 V,   1.81,     T.W.,  S, 11.31,  6.04, 0.23,  1.96, -1.70, =,  6.2,  2.0, 0.24,   1.99,   2.97,  -2.69, 0.63,  -3.41,  0.048,  -3.88,  0.060,  -4.79,  0.192,   3.40,  0.039,    ,  800,   YD
 J06011+595,M3.5 V,  95.10,    Don23,  S, 11.74,  6.64, 0.25,  1.91,  0.06, <,  2.0,  NaN, 0.26,    NaN,    NaN,  -0.01, 0.84,    NaN,    NaN,  -5.02,  0.663,  -5.17,  0.032,   2.32,  0.134,    ,    0,   YD
 J06024+498,M5.0 V, 105.00,     DA19,  S, 14.52,  8.44, 0.13,  2.16, -0.14, <,  2.0,  NaN, 0.15,    NaN,    NaN,  -0.04, 0.21,    NaN,    NaN,  -5.57,  1.646,    NaN,    NaN,   2.57,  0.143,    ,    0,   YD
 J06103+821,M2.0 V,  44.60,     DA19,  P, 10.43,  6.06, 0.41,  1.73, -0.08, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.00, 2.41,  -5.04,  0.178,  -5.36,  0.192,  -5.09,  0.019,    NaN,    NaN,    ,    0,    D
 J06105-218,M0.5 V,  27.30,     DA19,  S,  9.08,  4.17, 0.54,  1.87, -0.43, <,  2.0,  NaN, 0.54,    NaN,    NaN,   0.00, 5.46,  -5.19,  0.095,    NaN,    NaN,  -4.64,  0.014,   2.57,  0.080,    ,    0,   YD
 J06246+234,M4.0 V,    NaN,         ,   , 13.10,  7.91, 0.17,  1.94,   NaN, <,  2.0,  NaN, 0.18,    NaN,    NaN,   0.04, 0.33,    NaN,    NaN,  -5.54,  1.829,    NaN,    NaN,   2.79,  0.095,    ,    0,    D
 J06318+414,M5.0 V,   0.30,     T.W.,  S, 14.78,  8.81, 0.35,  2.13, -2.66, =, 54.0,  5.4, 0.36,   0.34,   0.47, -11.19, 1.34,  -2.96,  0.096,  -3.68,  0.004,    NaN,    NaN,   3.34,  0.228,    ,  120,   YD
 J06371+175,M0.0 V,  37.50,    Luq22,  S,  9.77,  5.86, 0.44,  1.62, -0.04, <,  2.0,  NaN, 0.44,    NaN,    NaN,  -0.07, 3.63,  -4.84,  0.156,  -5.24,  0.079,  -4.86,  0.017,   2.27,  0.098,    ,    0, TD-D
 J06396-210,M4.0 V,  79.15,    New18,  P, 12.76,  7.65, 0.33,  1.92, -0.02, <,  2.0,  NaN, 0.33,    NaN,    NaN,  -0.12, 1.37,    NaN,    NaN,  -4.98,  0.603,    NaN,    NaN,   2.79,  0.074,    ,    0,    D
 J06421+035,M3.5 V,  83.40,     DA19,  P, 12.06,  7.33, 0.37,  1.82,  0.10, <,  2.0,  NaN, 0.37,    NaN,    NaN,   0.05, 1.83,    NaN,    NaN,  -5.19,  0.000,  -5.11,  0.032,   2.26,  0.150,    ,    0,    D
 J06548+332,M3.0 V, 122.00,   Sto20b,  S, 10.03,  5.28, 0.34,  1.83,  0.26, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.00, 1.64,    NaN,    NaN,  -5.10,  0.109,  -5.38,  0.024,    NaN,    NaN,    ,    0,   YD
 J06574+740,M4.0 V,   0.61,     T.W.,  S, 13.01,  8.11, 0.27,  1.86, -2.08, =, 32.0,  3.2, 0.28,   0.45,   0.53,  -5.44, 0.70,  -2.93,  0.053,  -3.74,  0.005,    NaN,    NaN,   3.52,  0.108,    ,  800,    D
 J06594+193,M5.0 V,    NaN,         ,   ,   NaN,  8.23, 0.12,  2.16,   NaN, <,  2.0,  NaN, 0.13,    NaN,    NaN,  -0.43, 0.16,    NaN,    NaN,  -4.70,  0.017,  -5.91,  0.120,   2.59,  0.136,    ,    0,    D
 J07001-190,M5.0 V,    NaN,         ,   , 13.92,  8.09, 0.24,  2.10,   NaN, =,  NaN,  NaN,  NaN,    NaN,    NaN,  -6.99, 2.98,    NaN,    NaN,  -3.77,  0.002,    NaN,    NaN,    NaN,    NaN, SB2,    0,    D
 J07033+346,M4.0 V,   8.00,     T.W.,  S, 13.09,  7.91, 0.25,  1.93, -1.03, =,  2.4,  2.0, 0.26,   5.53,  33.68,  -2.98, 0.74,    NaN,    NaN,  -3.85,  0.050,    NaN,    NaN,   3.39,  0.028,    ,    0,    D
 J07044+682,M3.0 V,    NaN,         ,   , 11.90,  7.27, 0.39,  1.80,   NaN, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.07, 2.19,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J07274+052,M3.5 V,  93.50,     SM17,  D,  9.91,  4.86, 0.28,  1.90,  0.07, <,  2.0,  NaN, 0.29,    NaN,    NaN,  -0.05, 0.98,  -5.33,  0.192,  -5.24,  1.182,  -5.29,  0.033,    NaN,    NaN,    ,    0,    D
 J07287-032,M3.0 V, 115.40,     T.W.,  P, 11.43,  6.70, 0.37,  1.82,  0.24, <,  2.0,  NaN, 0.37,    NaN,    NaN,   0.04, 1.92,    NaN,    NaN,    NaN,    NaN,  -5.36,  0.024,    NaN,    NaN,    ,    0,    D
J07319+362N,M3.5 V,  16.40,     DA19,  P, 11.74,  6.76, 0.41,  1.89, -0.67, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -2.78, 1.86,  -2.76,  0.021,  -4.03,  0.072,  -4.28,  0.033,   3.40,  0.024,    ,  800,   YD
 J07353+548,M2.0 V,  21.80,     DA19,  P, 11.32,  6.95, 0.36,  1.73, -0.39, <,  2.0,  NaN, 0.36,    NaN,    NaN,  -0.03, 1.91,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,  800,   YD
 J07361-031,M1.0 V,  12.20,     T.W.,  S, 10.03,  5.93, 0.54,  1.67, -0.58, =,  3.1,  2.0, 0.55,   8.94,  25.92,  -0.86, 6.14,  -4.25,  0.128,  -4.23,  0.006,    NaN,    NaN,    NaN,    NaN, SB1,  800,    D
 J07386-212,M3.0 V,    NaN,         ,   , 11.73,  7.06, 0.29,  1.81,   NaN, <,  2.0,  NaN, 0.29,    NaN,    NaN,   0.01, 1.15,    NaN,    NaN,    NaN,    NaN,  -5.32,  0.029,    NaN,    NaN,    ,    0,    D
 J07393+021,M0.0 V,  11.45,     T.W.,  P,  9.76,  5.87, 0.59,  1.61, -0.55, <,  2.0,  NaN, 0.58,    NaN,    NaN,   0.02, 7.68,    NaN,    NaN,    NaN,    NaN,  -4.53,  0.017,   2.44,  0.071,    ,    0,   YD
 J07403-174,M6.0 V,    NaN,         ,   ,   NaN,  9.29, 0.09,  2.20,   NaN, <,  2.0,  NaN, 0.11,    NaN,    NaN,   0.00, 0.08,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.44,  0.266,    ,    0,    D
 J07446+035,M4.5 V,   2.78,     T.W.,  S, 11.02,  5.70, 0.19,  1.97, -1.53, =,  4.6,  2.0, 0.34,   3.77,   8.33,  -7.28, 1.12,  -2.98,  0.023,  -3.61,  0.000,    NaN,    NaN,   3.66,  0.015,    ,   50,   YD
 J07472+503,M4.0 V,   1.32,     T.W.,  S, 13.09,  8.04, 0.27,  1.90, -1.78, =, 10.3,  2.0, 0.28,   1.38,   1.77,  -3.77, 0.79,  -3.76,  0.122,  -3.87,  0.003,    NaN,    NaN,   3.47,  0.043,    ,  800,    D
 J07558+833,M4.5 V,   1.11,     T.W.,  S, 13.09,  7.91, 0.26,  1.93, -1.89, =, 11.8,  2.0, 0.27,   1.17,   1.46,  -5.21, 0.75,  -3.03,  0.044,  -3.83,  0.000,    NaN,    NaN,   3.56,  0.058,    ,  800,   YD
 J07582+413,M3.5 V,    NaN,         ,   , 12.02,  6.88, 0.26,  1.92,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,  -0.03, 0.88,    NaN,    NaN,  -5.19,  4.922,  -5.34,  0.046,    NaN,    NaN,    ,    0,    D
 J08023+033,M4.0 V,    NaN,         ,   , 13.74,  8.83, 0.34,  1.87,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,    NaN, 1.50,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.41,  0.262,    ,    0,   TD
 J08119+087,M4.5 V,   5.42,     DA19,  D, 12.83,  7.66, 0.15,  1.93, -1.20, <,  2.0,  NaN, 0.16,    NaN,    NaN,  -0.01, 0.26,    NaN,    NaN,  -5.62,  0.836,    NaN,    NaN,   2.96,  0.044,    ,    0,   TD
 J08126-215,M4.0 V,    NaN,         ,   , 12.13,  6.70, 0.26,  2.00,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,   0.04, 0.84,    NaN,    NaN,    NaN,    NaN,  -5.12,  0.034,    NaN,    NaN,    ,    0,    D
 J08161+013,M2.0 V,  40.70,     DA19,  P, 10.10,  5.77, 0.44,  1.72, -0.11, <,  2.0,  NaN, 0.44,    NaN,    NaN,   0.01, 2.80,    NaN,    NaN,  -5.18,  0.101,  -5.02,  0.018,   2.40,  0.074,    ,    0,    D
 J08293+039,M2.5 V,    NaN,         ,   , 11.44,  7.03, 0.48,  1.74,   NaN, <,  2.0,  NaN, 0.47,    NaN,    NaN,   0.05, 3.59,    NaN,    NaN,    NaN,    NaN,  -4.65,  0.019,   2.61,  0.085,    ,    0,   YD
 J08298+267,M6.5 V,   0.46,     DA19,  S,   NaN,  7.26, 0.09,  2.20, -2.54, =, 11.5,  2.0, 0.11,   0.47,   0.59,  -4.55, 0.08,    NaN,    NaN,  -4.11,  0.329,    NaN,    NaN,   3.43,  0.072,    ,    0,   YD
 J08315+730,M4.0 V, 105.00,     DA19,  S, 12.87,  8.00, 0.28,  1.86,  0.16, <,  2.0,  NaN, 0.29,    NaN,    NaN,   0.07, 0.94,    NaN,    NaN,  -5.09,  2.995,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J08358+680,M2.5 V,    NaN,         ,   , 11.60,  7.05, 0.36,  1.78,   NaN, <,  2.0,  NaN, 0.36,    NaN,    NaN,  -0.19, 1.77,  -4.48,  0.133,  -4.89,  0.000,    NaN,    NaN,   2.76,  0.059,    ,    0,    D
 J08402+314,M3.5 V, 118.00,     DA19,  S, 12.27,  7.30, 0.27,  1.88,  0.19, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.01, 0.99,    NaN,    NaN,  -4.88,  0.704,    NaN,    NaN,   2.49,  0.128,    ,    0, TD-D
 J08409-234,M3.5 V,  57.50,    Irv23,  D, 11.98,  7.03, 0.40,  1.88, -0.12, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.04, 2.19,    NaN,    NaN,  -5.10,  0.779,  -5.04,  0.024,    NaN,    NaN,    ,    0, TD-D
 J08413+594,M5.5 V,  83.27,    Pas23,  S, 15.17,  8.67, 0.12,  2.26, -0.34, <,  2.0,  2.0, 0.14,    NaN,    NaN,  -1.34, 0.17,    NaN,    NaN,  -4.86,  0.313,    NaN,    NaN,   3.11,  0.070,    ,    0,    D
 J08526+283,M4.5 V,    NaN,         ,   , 13.15,  7.67, 0.26,  2.01,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,   0.05, 0.80,    NaN,    NaN,  -5.28,  0.000,  -5.09,  0.034,    NaN,    NaN,    ,    0,   YD
 J08536-034,M9.0 V,   0.46,     T.W.,  S,   NaN,  9.94, 0.08,  2.21, -2.55, =,  8.4,  2.0, 0.10,   0.58,   0.79,    NaN, 0.03,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   3.68,  0.043,    ,    0,    D
 J09003+218,M6.5 V,   0.44,    New16,  S, 15.94,  8.44, 0.08,  2.52, -2.87, =, 13.0,  2.0, 0.10,   0.39,   0.47,  -6.40, 0.08,    NaN,    NaN,  -4.23,  0.006,    NaN,    NaN,   3.63,  0.037,    ,  120,   YD
 J09005+465,M4.5 V,   8.00,    Wes15,  S, 13.31,  7.74, 0.20,  2.03, -1.13, <,  2.0,  NaN, 0.21,    NaN,    NaN,  -0.95, 0.47,  -3.80,  0.176,  -4.36,  0.042,    NaN,    NaN,    NaN,    NaN,    ,  120,   YD
 J09028+680,M4.0 V,    NaN,         ,   , 12.62,  7.71, 0.27,  1.87,   NaN, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.07, 0.84,    NaN,    NaN,  -5.32,  0.583,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J09033+056,M7.0 V,    NaN,         ,   ,   NaN,  9.83, 0.14,  2.13,   NaN, =,  7.1,  2.0, 0.15,   1.10,   2.00,  -3.79, 0.18,    NaN,    NaN,  -4.14,  0.009,    NaN,    NaN,   3.51,  0.064,    ,  800,    D
 J09133+688,M2.5 V,  10.40,     SM18,  P, 11.17,  6.90, 0.58,  1.71, -0.69, <,  2.0,  NaN, 0.59,    NaN,    NaN,  -0.54, 7.19,  -3.89,  0.083,  -4.42,  0.010,    NaN,    NaN,    NaN,    NaN,    ,  800,   YD
 J09140+196,M3.0 V,  39.10,     T.W.,  P, 12.17,  7.53, 0.49,  1.80, -0.21, <,  2.0,  NaN, 0.49,    NaN,    NaN,  -0.10, 3.31,    NaN,    NaN,    NaN,    NaN,  -4.67,  0.024,    NaN,    NaN, SB1,    0,   YD
 J09143+526,M0.0 V,  17.54,     T.W.,  S,  7.79,  3.99, 0.58,  1.59, -0.35, <,  2.0,  NaN, 0.57,    NaN,    NaN,  -0.01, 7.64,    NaN,    NaN,    NaN,    NaN,  -4.46,  0.020,   2.61,  0.048,    ,  800,   YD
 J09144+526,M0.0 V,  16.88,     T.W.,  S,  8.52,  4.14, 0.58,  1.73, -0.51, <,  2.0,  NaN, 0.58,    NaN,    NaN,  -0.01, 7.55,  -4.69,  0.051,    NaN,    NaN,  -4.55,  0.020,   2.53,  0.051,    ,  800,   YD
 J09161+018,M4.0 V,   1.43,     T.W.,  S, 13.03,  7.96, 0.31,  1.91, -1.75, =, 10.0,  2.0, 0.32,   1.63,   2.11,  -4.89, 1.02,  -3.28,  0.109,  -3.78,  0.003,  -4.30,  0.190,   3.59,  0.040,    ,  800,    D
 J09163-186,M1.5 V,    NaN,         ,   , 10.74,  6.49, 0.44,  1.70,   NaN, <,  2.0,  NaN, 0.44,    NaN,    NaN,  -0.38, 3.30,  -4.31,  0.131,  -4.51,  0.010,  -4.53,  0.019,   2.87,  0.086,    ,   50,   YD
 J09307+003,M3.5 V,    NaN,         ,   , 11.73,  6.87, 0.29,  1.85,   NaN, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.00, 1.16,    NaN,    NaN,  -5.29,  0.340,  -5.38,  0.031,   2.25,  0.133,    ,    0,    D
 J09360-216,M2.5 V,  74.30,     SM15,  S, 10.92,  6.47, 0.34,  1.75,  0.12, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.01, 1.61,    NaN,    NaN,    NaN,    NaN,  -5.46,  0.026,    NaN,    NaN,    ,    0,    D
 J09411+132,M1.5 V,    NaN,         ,   , 10.39,  6.13, 0.45,  1.71,   NaN, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.01, 3.41,  -4.55,  0.136,  -5.12,  0.000,  -4.94,  0.022,   2.59,  0.080,    ,    0,   YD
 J09423+559,M3.5 V,  74.30,     DA19,  S, 12.48,  7.53, 0.37,  1.88, -0.01, <,  2.0,  NaN, 0.37,    NaN,    NaN,  -0.04, 1.76,    NaN,    NaN,  -5.20,  0.000,    NaN,    NaN,   2.50,  0.110,    ,    0,    D
 J09425+700,M2.0 V,  21.00,     DA19,  P, 10.58,  6.07, 0.50,  1.77, -0.44, =,  2.1,  2.0, 0.49,  11.92, 253.79,  -0.58, 3.49,    NaN,    NaN,  -4.66,  0.000,    NaN,    NaN,   3.01,  0.047,    ,  800,   YD
 J09428+700,M3.0 V,  24.33,     T.W.,  S, 11.24,  6.47, 0.42,  1.83, -0.45, <,  2.0,  NaN, 0.42,    NaN,    NaN,  -0.80, 2.40,  -3.69,  0.069,  -4.18,  0.068,  -5.05,  0.097,   3.14,  0.042,    ,  800,   YD
 J09439+269,M3.5 V,  13.70,     DA19,  D, 12.07,  7.19, 0.36,  1.86, -0.72, <,  2.0,  NaN, 0.37,    NaN,    NaN,   0.08, 1.80,    NaN,    NaN,  -5.12,  0.000,  -5.26,  0.025,    NaN,    NaN,    ,  800,    D
 J09447-182,M4.0 V,    NaN,         ,   , 12.45,  7.26, 0.27,  1.94,   NaN, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.09, 0.93,    NaN,    NaN,    NaN,    NaN,  -5.32,  0.035,    NaN,    NaN,    ,    0, TD-D
 J09449-123,M5.0 V,   0.44,     T.W.,  S, 13.75,  7.60, 0.17,  2.18, -2.53, =, 35.3,  3.5, 0.32,   0.46,   0.64, -14.00, 0.90,  -2.90,  0.042,  -3.54,  0.003,    NaN,    NaN,   3.69,  0.089,    ,   50,   YD
 J09468+760,M1.5 V,  50.62,     T.W.,  P, 10.58,  6.63, 0.53,  1.63,  0.08, <,  2.0,  NaN, 0.53,    NaN,    NaN,   0.12, 4.28,    NaN,    NaN,  -5.21,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,   TD
 J09511-123,M0.5 V,    NaN,         ,   , 10.07,  6.15, 0.51,  1.62,   NaN, <,  2.0,  NaN, 0.50,    NaN,    NaN,  -0.03, 4.63,    NaN,    NaN,    NaN,    NaN,  -4.93,  0.014,   2.18,  0.142,    ,    0,   TD
 J09561+627,M0.0 V,  16.88,     T.W.,  S,  9.18,  5.20, 0.59,  1.64, -0.41, <,  2.0,  NaN, 0.58,    NaN,    NaN,  -0.06, 7.29,  -4.81,  0.088,  -5.03,  0.022,  -4.43,  0.017,   2.59,  0.060,    ,    0,   YD
 J10023+480,M1.0 V,    NaN,         ,   , 10.06,  6.16, 0.59,  1.62,   NaN, <,  2.0,  NaN, 0.58,    NaN,    NaN,   0.09, 5.96,    NaN,    NaN,  -5.44,  0.000,    NaN,    NaN,   2.29,  0.143,    ,    0,   TD
 J10088+692,M0.5 V,  41.20,    Blu20,  S, 11.49,  7.89, 0.64,  1.54,  0.07, <,  2.0,  NaN, 0.63,    NaN,    NaN,    NaN, 8.73,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.32,  0.097,    ,    0,    D
 J10122-037,M1.5 V,  23.00,     T.W.,  S,  9.59,  5.01, 0.50,  1.78, -0.42, <,  2.0,  NaN, 0.49,    NaN,    NaN,  -0.03, 4.21,  -4.86,  0.099,    NaN,    NaN,  -4.78,  0.025,   2.65,  0.074,    ,  800,   YD
 J10125+570,M3.5 V,    NaN,         ,   , 11.73,  6.90, 0.29,  1.85,   NaN, <,  2.0,  NaN, 0.30,    NaN,    NaN,  -0.01, 1.17,    NaN,    NaN,  -4.97,  1.064,  -5.30,  0.031,   2.38,  0.151,    ,    0,   YD
 J10167-119,M3.0 V,    NaN,         ,   , 11.02,  6.45, 0.48,  1.78,   NaN, <,  2.0,  NaN, 0.47,    NaN,    NaN,   0.08, 3.22,    NaN,    NaN,    NaN,    NaN,  -5.08,  0.016,    NaN,    NaN,    ,    0,    D
 J10182-204,M4.5 V,  14.50,     T.W.,  S, 13.91,  8.15, 0.40,  2.08, -0.92,  ,  NaN,  NaN, 0.40,    NaN,    NaN,  -7.63, 2.09,  -3.41,  0.111,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, SB2,    0,    D
 J10196+198,M3.0 V,   2.24,    Mor08,  S,  9.52,  4.59, 0.45,  1.87, -1.52, =,  3.3,  2.0, 0.43,   6.58,  16.75,  -4.52, 2.36,  -3.08,  0.023,  -3.76,  0.021,    NaN,    NaN,   3.55,  0.011,    ,  800,   YD
 J10251-102,M1.0 V,  25.05,     T.W.,  P, 10.22,  6.03, 0.51,  1.69, -0.29, <,  2.0,  NaN, 0.51,    NaN,    NaN,  -0.11, 4.63,  -5.09,  0.194,    NaN,    NaN,  -4.74,  0.017,   2.58,  0.056,    ,    0,   YD
 J10289+008,M2.0 V,  31.72,     T.W.,  S,  9.70,  5.31, 0.41,  1.74, -0.24, <,  2.0,  NaN, 0.41,    NaN,    NaN,  -0.00, 2.56,  -5.17,  0.181,    NaN,    NaN,  -4.92,  0.016,   2.44,  0.091,    ,    0,   YD
 J10350-094,M3.0 V,    NaN,         ,   , 12.15,  7.39, 0.38,  1.83,   NaN, <,  2.0,  NaN, 0.38,    NaN,    NaN,   0.04, 1.97,    NaN,    NaN,    NaN,    NaN,  -5.18,  0.021,    NaN,    NaN,    ,    0,    D
 J10354+694,M3.5 V, 118.00,     DA19,  S,   NaN,  7.16, 0.32,  1.80,  0.27, <,  3.0,  NaN, 0.33,    NaN,    NaN,   0.07, 1.60,    NaN,    NaN,  -5.03,  0.000,    NaN,    NaN,    NaN,    NaN, SB2,    0,   TD
 J10360+051,M3.5 V,   6.90,     T.W.,  S, 12.66,  7.60, 0.36,  1.90, -1.07, =,  2.1,  2.0, 0.36,   8.79, 186.40,  -5.08, 1.36,  -3.12,  0.083,  -3.74,  0.000,    NaN,    NaN,   3.68,  0.013,    ,  800,    D
 J10396-069,M2.5 V,    NaN,         ,   , 11.28,  6.82, 0.46,  1.75,   NaN, <,  2.0,  NaN, 0.46,    NaN,    NaN,   0.02, 3.16,    NaN,    NaN,    NaN,    NaN,  -5.03,  0.017,    NaN,    NaN,    ,    0,   YD
 J10416+376,M4.5 V,  54.30,     DA19,  D, 13.04,  7.71, 0.21,  1.97, -0.24, <,  2.0,  NaN, 0.22,    NaN,    NaN,   0.08, 0.52,    NaN,    NaN,  -5.46,  0.232,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J10482-113,M6.5 V,   1.50,    Mor10,  S, 15.78,  7.93, 0.08,  2.60, -2.43, =,  2.1,  2.0, 0.09,   2.27,  48.56,  -2.27, 0.07,    NaN,    NaN,  -4.50,  0.007,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J10504+331,M4.0 V,    NaN,         ,   , 13.05,  8.01, 0.40,  1.90,   NaN, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.09, 2.04,    NaN,    NaN,  -5.06,  6.756,    NaN,    NaN,    NaN,    NaN, SB1,    0,   TD
 J10508+068,M4.0 V,  64.00,     DA19,  P, 11.70,  6.37, 0.25,  1.97, -0.17, <,  2.0,  NaN, 0.26,    NaN,    NaN,   0.05, 0.79,    NaN,    NaN,  -5.28,  3.474,  -5.32,  0.056,    NaN,    NaN,    ,    0,   YD
 J10564+070,M6.0 V,   2.70,     DA19,  S, 13.53,  6.08, 0.09,  2.50, -2.07, <,  2.0,  NaN, 0.11,    NaN,    NaN,  -7.22, 0.10,  -3.54,  0.049,  -4.14,  0.117,    NaN,    NaN,   3.48,  0.023,    ,    0,    D
 J10584-107,M5.0 V,    NaN,         ,   ,   NaN,  8.64, 0.19,  2.05,   NaN, =,  2.8,  2.0, 0.21,   3.72,  13.20,  -0.62, 0.41,  -3.30,  0.015,  -4.58,  0.028,    NaN,    NaN,   3.61,  0.018,    ,  120,   YD
 J11000+228,M2.5 V,  53.17,     T.W.,  S, 10.07,  5.49, 0.37,  1.78, -0.06, <,  2.0,  NaN, 0.37,    NaN,    NaN,  -0.01, 1.95,    NaN,    NaN,  -5.14,  0.362,  -5.11,  0.021,   2.56,  0.069,    ,    0,   YD
 J11026+219,M1.0 V,  14.26,     T.W.,  S,  9.59,  5.69, 0.54,  1.62, -0.46, =,  2.3,  2.0, 0.54,  11.78,  94.29,  -0.49, 5.65,  -3.94,  0.071,  -4.48,  0.000,  -4.20,  0.023,   3.02,  0.027,    ,  800,    D
 J11033+359,M1.5 V,  56.15,    Dia19,  S,  7.49,  3.25, 0.39,  1.70,  0.05, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -0.04, 2.25,    NaN,    NaN,    NaN,    NaN,  -5.50,  0.016,    NaN,    NaN,    ,    0,   TD
 J11054+435,M1.0 V,  36.90,    Don23,  D,  8.82,  4.77, 0.38,  1.65, -0.09, <,  2.0,  NaN, 0.38,    NaN,    NaN,  -0.09, 2.31,    NaN,    NaN,  -4.94,  0.977,  -5.48,  0.013,    NaN,    NaN,    ,    0, TD-D
 J11055+435,M5.5 V,   0.78,    Mor10,  S,   NaN,  7.84, 0.08,  2.22, -2.32, =,  3.5,  2.0, 0.10,   1.39,   3.40,  -9.69, 0.10,  -3.15,  0.063,  -3.70,  0.009,    NaN,    NaN,   3.84,  0.009,    ,    0, TD-D
J11110+304E,K7.0 V,  40.00,    Ded21,  P,  8.86,  4.98, 0.67,  1.61, -0.01, <,  2.0,  2.0, 0.66,    NaN,    NaN,    NaN,12.33,    NaN,    NaN,  -5.11,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
J11110+304W,M2.0 V,    NaN,         ,   ,  9.98,  5.73, 0.55,  1.70,   NaN, <,  2.0,  NaN, 0.54,    NaN,    NaN,   0.05, 5.10,    NaN,    NaN,  -5.21,  0.000,  -4.78,  0.011,   2.45,  0.104,    ,    0,    D
 J11126+189,M1.5 V,    NaN,         ,   , 10.77,  6.58, 0.51,  1.69,   NaN, <,  2.0,  NaN, 0.51,    NaN,    NaN,   0.07, 4.58,    NaN,    NaN,    NaN,    NaN,  -4.59,  0.013,   2.47,  0.069,    ,    0,    D
 J11201-104,M2.0 V,   5.64,     T.W.,  S, 11.25,  6.97, 0.53,  1.71, -0.96, =,  4.6,  2.0, 0.51,   5.58,   9.88,  -1.88, 4.16,  -3.21,  0.042,  -3.98,  0.004,    NaN,    NaN,   3.34,  0.031,    ,  800,   YD
 J11289+101,M3.5 V,    NaN,         ,   , 12.61,  7.67, 0.27,  1.87,   NaN, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.01, 0.92,    NaN,    NaN,  -5.19,  0.000,  -5.02,  0.030,    NaN,    NaN,    ,    0,    D
 J11302+076,M2.5 V,  36.40,     DA19,  S, 13.50,  8.90, 0.43,  1.79, -0.23, <,  2.0,  NaN, 0.43,    NaN,    NaN,   0.04, 2.74,    NaN,    NaN,    NaN,    NaN,  -5.05,  0.020,   2.43,  0.125,    ,    0,    D
 J11306-080,M3.5 V,    NaN,         ,   , 12.02,  7.15, 0.34,  1.86,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.00, 1.59,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.58,  0.104,    ,    0,    D
 J11417+427,M4.0 V,  71.50,     DA19,  D, 11.96,  6.82, 0.35,  1.92, -0.07, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.11, 1.47,    NaN,    NaN,  -5.21,  0.612,  -5.35,  0.029,    NaN,    NaN,    ,    0,   YD
 J11421+267,M2.5 V,  44.60,     DA19,  S, 10.61,  6.07, 0.41,  1.77, -0.13, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.00, 2.41,  -5.18,  0.193,  -5.28,  0.000,  -5.27,  0.020,    NaN,    NaN,    ,    0,    D
 J11467-140,M3.0 V,    NaN,         ,   , 11.70,  7.07, 0.50,  1.80,   NaN, <,  2.0,  NaN, 0.50,    NaN,    NaN,   0.08, 3.64,    NaN,    NaN,    NaN,    NaN,  -4.79,  0.013,   2.43,  0.130,    ,    0,    D
 J11474+667,M5.0 V,  13.30,     T.W.,  S, 14.59,  8.75, 0.29,  2.10, -0.98, =,  3.1,  2.0, 0.30,   4.86,  13.87,  -7.99, 0.81,    NaN,    NaN,  -3.72,  0.003,    NaN,    NaN,   3.68,  0.013,    ,  800,   YD
 J11476+002,M4.0 V,  11.60,     DA19,  S, 13.34,  8.10, 0.34,  1.95, -0.89, =,  2.3,  2.0, 0.34,   7.54,  58.50,  -5.05, 1.23,  -3.14,  0.076,  -3.73,  0.000,  -4.40,  0.131,   3.57,  0.021,    ,  120,   YD
 J11476+786,M3.5 V,    NaN,         ,   , 10.77,  5.95, 0.25,  1.84,   NaN, <,  2.0,  NaN, 0.26,    NaN,    NaN,  -0.00, 0.80,    NaN,    NaN,  -5.08,  0.724,  -5.59,  0.034,    NaN,    NaN,    ,    0,   TD
 J11477+008,M4.0 V, 112.83,    Ste16,  S, 11.11,  5.65, 0.17,  2.01,  0.05, <,  2.0,  NaN, 0.19,    NaN,    NaN,   0.00, 0.38,  -4.32,  0.095,  -5.19,  0.000,  -5.27,  0.052,   2.45,  0.163,    ,    0,    D
 J11509+483,M4.5 V, 148.95,    Med22,  S, 13.23,  7.64, 0.16,  2.04,  0.13, <,  2.0,  NaN, 0.18,    NaN,    NaN,  -0.09, 0.33,    NaN,    NaN,  -5.17,  0.327,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J11511+352,M1.5 V,  22.80,     DA19,  S,  9.80,  5.61, 0.45,  1.69, -0.33, <,  2.0,  NaN, 0.45,    NaN,    NaN,  -0.06, 3.32,  -4.44,  0.098,    NaN,    NaN,  -4.74,  0.017,   2.82,  0.040,    ,    0,    D
 J12054+695,M4.0 V, 100.00,     DA19,  S, 13.13,  7.89, 0.30,  1.95,  0.05, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.02, 1.04,    NaN,    NaN,  -5.03,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J12100-150,M3.5 V,  79.30,     T.W.,  P, 12.08,  6.86, 0.36,  1.95, -0.05, <,  2.0,  NaN, 0.36,    NaN,    NaN,  -0.02, 1.60,    NaN,    NaN,    NaN,    NaN,  -5.22,  0.026,    NaN,    NaN,    ,    0,   TD
 J12111-199,M3.0 V,    NaN,         ,   , 11.69,  7.04, 0.34,  1.80,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,   0.01, 1.68,    NaN,    NaN,  -5.37,  0.856,  -5.19,  0.024,    NaN,    NaN,    ,    0,   YD
J12123+544S,M0.0 V,  96.70,   Sto20b,  P,  9.70,  6.06, 0.59,  1.55,  0.44, <,  2.0,  NaN, 0.58,    NaN,    NaN,   0.04, 7.04,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.32,  0.090,    ,    0,    D
 J12156+526,M4.0 V,   0.73,     T.W.,  S, 12.56,  7.76, 0.49,  1.84, -1.98, =, 37.6,  3.8, 0.48,   0.64,   0.71,  -5.52, 3.30,  -2.98,  0.048,  -3.74,  0.006,    NaN,    NaN,   3.81,  0.045,    ,  800,    D
 J12189+111,M5.0 V,   0.49,     DA19,  S, 13.90,  7.57, 0.15,  2.22, -2.53, =, 13.0,  2.0, 0.16,   0.63,   0.76,  -5.84, 0.21,    NaN,    NaN,  -3.85,  0.134,  -4.85,  0.074,   3.60,  0.050,    ,  800,   YD
 J12230+640,M3.0 V,  32.90,     DA19,  D, 11.59,  7.12, 0.49,  1.76, -0.24, <,  2.0,  NaN, 0.48,    NaN,    NaN,   0.12, 3.39,    NaN,    NaN,  -4.74,  0.441,  -5.07,  0.015,    NaN,    NaN,    ,    0,    D
 J12248-182,M2.0 V,    NaN,         ,   , 11.35,  6.95, 0.27,  1.74,   NaN, <,  2.0,  NaN, 0.28,    NaN,    NaN,  -0.02, 0.98,    NaN,    NaN,    NaN,    NaN,  -5.47,  0.028,   2.45,  0.102,    ,    0,   TD
 J12312+086,M0.5 V,    NaN,         ,   ,  9.75,  5.89, 0.56,  1.60,   NaN, <,  2.0,  NaN, 0.55,    NaN,    NaN,   0.01, 6.26,    NaN,    NaN,  -4.90,  0.602,  -4.52,  0.016,   2.56,  0.053,    ,    0,    D
 J12350+098,M2.5 V,  36.60,     DA19,  P, 11.41,  7.15, 0.48,  1.70, -0.14, <,  2.0,  NaN, 0.48,    NaN,    NaN,   0.12, 3.34,    NaN,    NaN,  -5.26,  0.000,  -5.10,  0.025,    NaN,    NaN,    ,    0,    D
 J12373-208,M4.0 V,    NaN,         ,   , 13.28,  8.09, 0.40,  1.94,   NaN, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.10, 2.00,    NaN,    NaN,    NaN,    NaN,  -5.24,  0.029,   2.46,  0.230,    ,    0,    D
 J12388+116,M3.0 V,  55.35,     T.W.,  S, 11.49,  6.69, 0.45,  1.84, -0.10, <,  2.0,  NaN, 0.45,    NaN,    NaN,  -0.00, 2.79,    NaN,    NaN,  -5.04,  1.204,  -5.05,  0.024,   2.52,  0.166,    ,    0,    D
 J12428+418,M4.0 V,  16.20,     DA19,  P, 12.42,  7.24, 0.38,  1.93, -0.72, =,  2.1,  2.0, 0.38,   9.21, 196.30,  -2.41, 1.61,  -3.29,  0.048,  -3.87,  0.019,    NaN,    NaN,   3.37,  0.031,    ,  800,   YD
 J12479+097,M3.5 V,  49.90,    Cab22,  D, 11.39,  6.36, 0.31,  1.90, -0.20, <,  2.0,  NaN, 0.32,    NaN,    NaN,  -0.01, 1.21,    NaN,    NaN,  -5.21,  0.384,  -5.48,  0.032,    NaN,    NaN,    ,    0,    D
 J13005+056,M4.5 V,   0.60,     T.W.,  S, 13.43,  7.66, 0.20,  2.08, -2.30, =, 16.4,  2.0, 0.21,   0.64,   0.75,  -5.13, 0.39,  -3.22,  0.079,  -3.88,  0.079,  -4.60,  0.087,   3.58,  0.070,    ,    0,    D
 J13102+477,M5.0 V,  29.06,     T.W.,  S, 14.59,  8.69, 0.16,  2.12, -0.65, <,  2.0,  NaN, 0.17,    NaN,    NaN,  -3.02, 0.29,  -3.08,  0.103,  -3.82,  0.004,    NaN,    NaN,   3.36,  0.032,    ,    0,    D
 J13196+333,M1.5 V,  48.00,     SM18,  P, 10.60,  6.39, 0.54,  1.69, -0.01, <,  2.0,  NaN, 0.54,    NaN,    NaN,   0.14, 5.37,    NaN,    NaN,    NaN,    NaN,  -4.81,  0.012,   2.35,  0.189,    ,    0,   YD
 J13209+342,M1.0 V,    NaN,         ,   , 10.61,  6.55, 0.54,  1.65,   NaN, <,  2.0,  NaN, 0.53,    NaN,    NaN,  -0.00, 4.88,    NaN,    NaN,  -5.43,  0.000,    NaN,    NaN,   2.45,  0.102,    ,    0,    D
 J13229+244,M4.0 V,  95.00,    Luq18,  D, 13.01,  7.96, 0.27,  1.90,  0.07, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.06, 0.86,    NaN,    NaN,  -5.19,  0.000,    NaN,    NaN,   2.64,  0.072,    ,    0,    D
J13283-023W,M3.0 V,  46.42,    Rae20,  P, 11.26,  6.61, 0.42,  1.80, -0.14, <,  2.0,  NaN, 0.42,    NaN,    NaN,   0.06, 2.54,    NaN,    NaN,    NaN,    NaN,  -5.19,  0.020,    NaN,    NaN,    ,    0,    D
 J13293+114,M3.5 V,    NaN,         ,   , 12.24,  7.53, 0.44,  1.82,   NaN, <,  2.0,  NaN, 0.44,    NaN,    NaN,   0.05, 2.49,    NaN,    NaN,  -4.81,  0.764,  -5.03,  0.032,    NaN,    NaN,    ,    0,   TD
 J13299+102,M0.5 V,  30.00,     SM17,  S,  9.36,  5.04, 0.48,  1.72, -0.24, <,  2.0,  NaN, 0.48,    NaN,    NaN,  -0.01, 4.15,  -4.80,  0.123,  -5.25,  0.118,  -4.81,  0.013,   2.20,  0.117,    ,    0,    D
 J13427+332,M3.5 V,    NaN,         ,   , 12.00,  6.98, 0.26,  1.89,   NaN, <,  2.0,  NaN, 0.27,    NaN,    NaN,  -0.03, 0.90,    NaN,    NaN,  -5.09,  0.640,  -5.16,  0.033,   2.37,  0.148,    ,    0,    D
 J13450+176,M0.0 V,    NaN,         ,   ,  9.81,  6.22, 0.49,  1.54,   NaN, <,  2.0,  NaN, 0.49,    NaN,    NaN,  -0.03, 4.63,    NaN,    NaN,  -5.26,  0.000,  -4.99,  0.018,    NaN,    NaN,    ,    0,   TD
 J13457+148,M1.5 V,  52.30,     SM15,  P,   NaN,  4.41, 0.49,  1.67,  0.05, <,  2.0,  NaN, 0.49,    NaN,    NaN,   0.13, 3.65,    NaN,    NaN,  -5.52,  0.069,  -4.99,  0.012,   2.25,  0.131,    ,    0,    D
 J13458-179,M3.5 V,    NaN,         ,   , 11.88,  6.90, 0.33,  1.88,   NaN, <,  2.0,  NaN, 0.33,    NaN,    NaN,   0.00, 1.42,    NaN,    NaN,    NaN,    NaN,  -5.34,  0.030,    NaN,    NaN,    ,    0,    D
 J13536+776,M4.0 V,   1.23,     T.W.,  S, 12.86,  7.80, 0.29,  1.91, -1.82, =,  9.7,  2.0, 0.30,   1.58,   2.10,  -3.77, 0.86,  -3.13,  0.050,  -3.81,  0.004,    NaN,    NaN,   3.42,  0.066,    ,  800,    D
 J13582+125,M3.0 V,    NaN,         ,   , 12.27,  7.44, 0.21,  1.85,   NaN, <,  2.0,  NaN, 0.22,    NaN,    NaN,  -0.04, 0.62,    NaN,    NaN,    NaN,    NaN,  -5.00,  0.035,    NaN,    NaN,    ,    0,    D
 J13591-198,M4.0 V,   3.32,     T.W.,  S, 12.94,  7.45, 0.26,  2.01, -1.49, =,  4.2,  2.0, 0.27,   3.27,   6.31,  -3.07, 0.75,  -3.21,  0.061,  -3.84,  0.000,  -4.27,  0.048,   3.28,  0.055,    ,  800,   YD
 J14010-026,M1.0 V,  43.90,     SM17,  S,  9.72,  5.68, 0.51,  1.65, -0.01, <,  2.0,  NaN, 0.50,    NaN,    NaN,   0.01, 4.39,    NaN,    NaN,    NaN,    NaN,  -4.77,  0.013,   2.36,  0.114,    ,    0,    D
 J14082+805,M1.0 V,    NaN,         ,   , 10.29,  6.33, 0.60,  1.63,   NaN, <,  2.0,  NaN, 0.59,    NaN,    NaN,   0.05, 6.52,    NaN,    NaN,  -5.27,  0.000,  -4.70,  0.017,   2.60,  0.063,    ,    0,    D
 J14152+450,M3.0 V,  52.80,     DA19,  P, 11.85,  7.23, 0.43,  1.80, -0.07, <,  2.0,  NaN, 0.43,    NaN,    NaN,   0.04, 2.55,    NaN,    NaN,  -5.38,  0.229,    NaN,    NaN,   2.50,  0.114,    ,    0,    D
 J14155+046,M5.0 V,   8.92,    Bar18,  D, 14.38,  8.62, 0.16,  2.08, -1.13, =,  NaN,  NaN, 0.17,    NaN,    NaN,   0.10, 0.42,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, SB2,    0,    D
 J14173+454,M5.0 V,   0.37,     T.W.,  S, 14.21,  8.67, 0.27,  2.02, -2.46, =, 14.9,  2.0, 0.28,   0.95,   1.12,  -3.89, 0.77,  -3.05,  0.061,  -3.96,  0.006,    NaN,    NaN,   3.77,  0.037,    ,    0,    D
 J14251+518,M2.5 V,    NaN,         ,   , 11.46,  7.05, 0.39,  1.74,   NaN, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.01, 2.24,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
J14257+236E,M0.5 V,  17.60,     DA19,  D,  9.92,  6.09, 0.60,  1.60, -0.35, <,  2.0,  NaN, 0.59,    NaN,    NaN,   0.03, 7.48,  -4.41,  0.117,  -5.38,  0.000,  -4.65,  0.014,   2.43,  0.088,    ,    0, TD-D
J14257+236W,M0.0 V, 111.00,     DA19,  P,  9.70,  5.97, 0.61,  1.57,  0.47, <,  2.0,  NaN, 0.61,    NaN,    NaN,   0.00, 8.33,    NaN,    NaN,  -5.48,  0.000,  -4.55,  0.021,   2.35,  0.098,    ,    0,    D
 J14294+155,M2.0 V,  43.50,     SM18,  P, 10.72,  6.39, 0.50,  1.72, -0.08, <,  2.0,  NaN, 0.50,    NaN,    NaN,   0.05, 3.99,    NaN,    NaN,  -5.39,  0.000,  -4.89,  0.011,   2.62,  0.147,    ,    0,   TD
 J14307-086,M0.5 V,    NaN,         ,   ,  9.74,  5.77, 0.64,  1.63,   NaN, <,  2.0,  NaN, 0.63,    NaN,    NaN,   0.17, 9.60,    NaN,    NaN,    NaN,    NaN,  -4.61,  0.021,   2.32,  0.089,    ,    0, TD-D
 J14310-122,M3.5 V,    NaN,         ,   , 11.93,  6.96, 0.31,  1.88,   NaN, <,  2.0,  NaN, 0.31,    NaN,    NaN,   0.00, 1.25,    NaN,    NaN,    NaN,    NaN,  -5.56,  0.033,    NaN,    NaN,    ,    0,   YD
 J14321+081,M6.0 V,   0.76,    Pas23,  S, 15.69,  9.17, 0.13,  2.27, -2.39, =,  6.8,  2.0, 0.14,   1.06,   1.58,  -5.11, 0.18,    NaN,    NaN,  -4.12,  0.006,    NaN,    NaN,   3.45,  0.056,    ,  800,   YD
 J14342-125,M4.0 V,  94.77,     T.W.,  S, 11.30,  5.94, 0.29,  1.98, -0.00, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.02, 1.01,    NaN,    NaN,    NaN,    NaN,  -5.24,  0.032,    NaN,    NaN,    ,    0,    D
 J14524+123,M2.0 V,  26.03,     T.W.,  S, 11.57,  7.11, 0.50,  1.75, -0.34, <,  2.0,  NaN, 0.50,    NaN,    NaN,  -0.05, 4.20,    NaN,    NaN,    NaN,    NaN,  -4.77,  0.024,   2.66,  0.100,    ,    0,    D
 J14544+355,M3.5 V,    NaN,         ,   , 12.32,  7.47, 0.35,  1.85,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.00, 1.56,    NaN,    NaN,  -5.28,  1.071,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J15013+055,M3.0 V,    NaN,         ,   , 12.27,  7.43, 0.33,  1.85,   NaN, <,  2.0,  NaN, 0.34,    NaN,    NaN,  -0.05, 1.55,    NaN,    NaN,  -6.30,  0.000,  -5.12,  0.027,   2.64,  0.120,    ,    0,    D
 J15095+031,M3.0 V,    NaN,         ,   , 11.46,  6.86, 0.43,  1.79,   NaN, <,  2.0,  NaN, 0.43,    NaN,    NaN,   0.05, 2.59,    NaN,    NaN,  -5.38,  0.000,  -5.13,  0.021,    NaN,    NaN,    ,    0,    D
 J15194-077,M3.0 V, 132.50,     SM15,  S, 10.56,  5.84, 0.30,  1.82,  0.30, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.00, 1.24,    NaN,    NaN,    NaN,    NaN,  -5.52,  0.030,   2.19,  0.150,    ,    0,   YD
 J15218+209,M1.5 V,   3.35,     T.W.,  S, 10.02,  5.76, 0.52,  1.71, -1.18, =,  4.1,  2.0, 0.52,   6.41,  15.22,  -2.88, 4.57,  -3.20,  0.035,  -3.92,  0.031,  -4.00,  0.026,   3.53,  0.012,    ,    0,    D
 J15305+094,M5.5 V,   0.30,     DA19,  S, 15.13,  8.66, 0.11,  2.26, -2.77, =, 13.4,  2.0, 0.13,   0.48,   0.57,  -4.20, 0.13,    NaN,    NaN,  -3.91,  0.055,    NaN,    NaN,   3.68,  0.054,    ,    0,    D
 J15369-141,M4.0 V,    NaN,         ,   , 12.73,  7.57, 0.30,  1.93,   NaN, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.08, 1.15,    NaN,    NaN,  -6.00,  0.000,  -5.52,  0.052,    NaN,    NaN,    ,    0,    D
 J15412+759,M3.0 V,  83.40,     DA19,  S, 12.07,  7.44, 0.32,  1.80,  0.12, <,  3.0,  NaN, 0.32,    NaN,    NaN,  -0.11, 1.29,    NaN,    NaN,  -4.97,  0.000,    NaN,    NaN,    NaN,    NaN, SB2,    0,    D
 J15474-108,M2.0 V,  46.71,     T.W.,  P, 11.26,  6.74, 0.35,  1.77, -0.10, <,  3.0,  NaN,  NaN,    NaN,    NaN,  -0.03, 3.49,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, ST3,    0,    D
 J15499+796,M5.0 V,   0.19,     T.W.,  S, 14.76,  8.86, 0.29,  2.11, -2.84, =, 31.0,  3.1, 0.30,   0.49,   0.55,  -5.17, 0.74,  -3.62,  0.134,  -3.85,  0.069,    NaN,    NaN,   3.51,  0.140,    ,  120,   YD
 J15598-082,M1.0 V,  20.00,     SM18,  P, 10.54,  6.34, 0.48,  1.69, -0.39, <,  2.0,  NaN, 0.47,    NaN,    NaN,  -0.14, 3.83,  -4.48,  0.165,    NaN,    NaN,  -4.61,  0.017,   2.72,  0.085,    ,    0,    D
 J16028+205,M4.0 V,    NaN,         ,   , 12.47,  7.37, 0.24,  1.92,   NaN, <,  2.0,  NaN, 0.25,    NaN,    NaN,   0.04, 0.71,    NaN,    NaN,  -5.15,  0.762,  -5.52,  0.108,   2.33,  0.150,    ,    0, TD-D
 J16092+093,M3.0 V,  44.30,     T.W.,  P, 11.73,  7.14, 0.35,  1.79, -0.14, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.05, 1.70,    NaN,    NaN,    NaN,    NaN,  -4.84,  0.027,   2.70,  0.104,    ,    0,    D
 J16102-193,M3.0 V,   6.26,     DA19,  S, 15.71, 10.03, 0.51,  2.06, -1.27, =,  7.3,  2.0, 0.94,   6.54,   9.44,  -1.43,10.26,    NaN,    NaN,  -4.10,  0.014,    NaN,    NaN,    NaN,    NaN,    ,   10,   YD
J16167+672N,M3.0 V,  40.40,    Don23,  P, 10.61,  6.07, 0.45,  1.78, -0.17, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.06, 2.97,    NaN,    NaN,  -5.19,  0.100,  -4.92,  0.019,    NaN,    NaN,    ,    0,   YD
J16167+672S,M0.0 V,  22.00,    Laf21,  P,  8.90,  4.95, 0.65,  1.63, -0.28, <,  2.0,  NaN, 0.63,    NaN,    NaN,   0.06, 9.60,  -4.89,  0.055,  -5.42,  0.021,  -5.34,  0.108,   2.71,  0.085,    ,    0,    D
 J16254+543,M1.5 V,  76.79,     DA19,  S, 10.07,  5.83, 0.30,  1.70,  0.19, <,  2.0,  NaN, 0.31,    NaN,    NaN,   0.00, 1.42,  -5.03,  0.163,    NaN,    NaN,  -5.33,  0.021,   2.46,  0.196,    ,    0,   YD
 J16303-126,M3.5 V, 119.00,     DA19,  S, 10.10,  5.07, 0.29,  1.90,  0.18, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.01, 1.09,  -5.09,  0.102,    NaN,    NaN,  -5.31,  0.032,    NaN,    NaN,    ,    0,   YD
 J16313+408,M5.0 V,   0.51,     T.W.,  S, 14.76,  8.51, 0.16,  2.20, -2.49, =,  7.4,  2.0, 0.17,   1.18,   1.66,  -7.46, 0.27,    NaN,    NaN,  -3.64,  0.004,    NaN,    NaN,   3.62,  0.039,    ,   50,   YD
 J16327+126,M3.0 V,    NaN,         ,   , 12.12,  7.68, 0.40,  1.75,   NaN, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.11, 2.12,    NaN,    NaN,  -6.10,  0.251,  -5.29,  0.022,    NaN,    NaN,    ,    0, TD-D
 J16462+164,M2.5 V,    NaN,         ,   , 11.68,  7.09, 0.41,  1.79,   NaN, <,  2.0,  NaN, 0.42,    NaN,    NaN,   0.02, 2.50,    NaN,    NaN,  -5.46,  0.000,  -5.11,  0.017,    NaN,    NaN,    ,    0,    D
J16554-083N,M3.5 V,   6.52,     DA19,  D, 11.76,  6.72, 0.21,  1.90, -1.09, <,  2.0,  NaN, 0.22,    NaN,    NaN,  -0.00, 0.57,    NaN,    NaN,    NaN,    NaN,  -5.44,  0.063,   2.41,  0.120,    ,    0,    D
 J16555-083,M7.0 V,   1.09,    Laf21,  S,   NaN,  8.82, 0.07,  2.23, -2.19, =,  4.0,  2.0, 0.09,   1.13,   2.29,  -4.54, 0.06,    NaN,    NaN,  -4.29,  0.096,    NaN,    NaN,   3.48,  0.029,    ,    0,    D
 J16570-043,M3.5 V,   1.21,    Kir12,  S, 12.28,  7.12, 0.25,  1.93, -1.85, =,  9.7,  2.0, 0.26,   1.37,   1.75,  -4.53, 0.66,  -3.10,  0.050,  -3.86,  0.081,  -4.28,  0.055,   3.56,  0.045,    ,    0,   YD
 J16581+257,M1.0 V,  23.80,     DA19,  S,  9.84,  5.62, 0.50,  1.69, -0.32, <,  2.0,  NaN, 0.50,    NaN,    NaN,  -0.05, 4.53,    NaN,    NaN,  -5.68,  0.088,  -4.70,  0.015,   2.73,  0.063,    ,    0,    D
 J17033+514,M4.5 V, 115.00,    Gor23,  P, 13.63,  7.92, 0.18,  2.07, -0.01, <,  2.0,  NaN, 0.20,    NaN,    NaN,   0.01, 0.40,    NaN,    NaN,  -5.09,  0.267,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J17052-050,M1.5 V,  50.20,     DA19,  P, 10.19,  5.97, 0.48,  1.69,  0.01, <,  2.0,  NaN, 0.48,    NaN,    NaN,   0.11, 3.38,  -4.82,  0.203,    NaN,    NaN,  -5.09,  0.015,    NaN,    NaN,    ,    0, TD-D
 J17071+215,M3.0 V,    NaN,         ,   , 11.68,  7.04, 0.38,  1.80,   NaN, <,  2.0,  NaN, 0.38,    NaN,    NaN,   0.06, 2.06,    NaN,    NaN,  -5.19,  0.000,  -5.19,  0.020,    NaN,    NaN,    ,    0,    D
 J17115+384,M3.5 V,  62.60,     DA19,  P, 11.64,  6.80, 0.37,  1.85, -0.05, <,  2.0,  NaN, 0.37,    NaN,    NaN,   0.08, 1.83,    NaN,    NaN,  -5.11,  0.719,  -5.28,  0.027,    NaN,    NaN,    ,    0,    D
 J17166+080,M2.0 V,    NaN,         ,   , 11.49,  7.11, 0.40,  1.74,   NaN, <,  2.0,  NaN, 0.40,    NaN,    NaN,  -0.01, 2.31,    NaN,    NaN,  -5.36,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J17198+417,M2.5 V,  71.50,     DA19,  P, 11.38,  6.91, 0.35,  1.76,  0.10, <,  2.0,  NaN, 0.36,    NaN,    NaN,   0.00, 1.80,    NaN,    NaN,  -5.43,  0.000,  -5.38,  0.023,    NaN,    NaN,    ,    0,    D
 J17303+055,M0.0 V,  34.60,     T.W.,  S,  9.43,  5.42, 0.52,  1.64, -0.10, <,  2.0,  NaN, 0.52,    NaN,    NaN,  -0.02, 5.18,    NaN,    NaN,  -5.29,  0.000,  -4.67,  0.016,   2.43,  0.094,    ,    0,   YD
 J17338+169,M5.5 V,   0.27,     T.W.,  S, 14.38,  7.99, 0.29,  2.24, -2.81, =, 38.0,  3.8, 0.32,   0.43,   0.61, -12.09, 0.95,  -3.26,  0.068,  -3.63,  0.003,    NaN,    NaN,   3.91,  0.050,    ,  120,   YD
 J17355+616,M0.5 V,  18.39,     T.W.,  S,  9.98,  6.07, 0.55,  1.62, -0.35, <,  2.0,  NaN, 0.55,    NaN,    NaN,  -0.08, 5.91,    NaN,    NaN,  -5.04,  0.000,    NaN,    NaN,   2.87,  0.073,    ,    0,    D
 J17378+185,M1.0 V,  35.02,     T.W.,  S,  9.64,  5.57, 0.43,  1.66, -0.11, <,  2.0,  NaN, 0.43,    NaN,    NaN,  -0.07, 2.97,    NaN,    NaN,  -5.24,  0.000,  -5.09,  0.013,    NaN,    NaN,    ,    0,    D
 J17542+073,M4.0 V,    NaN,         ,   , 13.20,  7.97, 0.30,  1.95,   NaN, <,  2.0,  NaN, 0.31,    NaN,    NaN,   0.09, 1.02,    NaN,    NaN,  -5.82,  0.403,    NaN,    NaN,   2.45,  0.234,    ,    0,    D
 J17578+046,M3.5 V, 145.00,     TP19,  S,  9.54,  4.52, 0.17,  1.89,  0.27, <,  2.0,  NaN, 0.19,    NaN,    NaN,   0.00, 0.35,  -5.41,  0.162,  -5.22,  0.349,  -5.52,  0.053,   2.64,  0.076,    ,    0,   TD
 J17578+465,M2.5 V,  30.30,     DA19,  S, 11.74,  7.00, 0.39,  1.83, -0.34, <,  2.0,  NaN, 0.39,    NaN,    NaN,  -0.14, 2.10,  -4.42,  0.115,  -4.94,  0.000,    NaN,    NaN,   2.45,  0.235,    ,    0,   YD
 J18022+642,M5.0 V,   0.28,     T.W.,  S, 13.37,  7.65, 0.16,  2.07, -2.62, =, 12.9,  2.0, 0.18,   0.70,   0.85,  -5.13, 0.30,  -3.18,  0.013,  -3.93,  0.071,    NaN,    NaN,   3.69,  0.028,    ,  800,    D
 J18027+375,M5.0 V, 123.80,    New16,  P, 14.98,  8.89, 0.14,  2.16, -0.07, <,  2.0,  NaN, 0.16,    NaN,    NaN,   0.01, 0.25,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18051-030,M1.0 V, 127.80,     SM15,  D,  9.38,  5.31, 0.44,  1.66,  0.45, <,  2.0,  NaN, 0.44,    NaN,    NaN,   0.00, 3.30,  -4.87,  0.177,    NaN,    NaN,  -4.96,  0.017,   2.42,  0.082,    ,    0,    D
 J18075-159,M4.5 V,   3.87,     DA19,  S, 13.55,  7.83, 0.16,  2.07, -1.48, <,  2.0,  NaN, 0.17,    NaN,    NaN,  -3.74, 0.29,  -3.07,  0.060,  -3.94,  0.004,    NaN,    NaN,   3.50,  0.022,    ,    0,    D
 J18131+260,M4.0 V,   2.28,     T.W.,  S, 13.26,  8.06, 0.33,  1.94, -1.58, =,  6.3,  2.0, 0.34,   2.72,   4.14,  -5.86, 1.18,  -2.68,  0.036,  -3.71,  0.004,    NaN,    NaN,   3.65,  0.026,    ,    0,    D
 J18165+048,M5.0 V,    NaN,         ,   , 14.63,  8.83, 0.18,  2.09,   NaN, <,  2.0,  NaN, 0.19,    NaN,    NaN,   0.05, 0.37,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18174+483,M2.0 V,  15.83,     T.W.,  S, 11.37,  6.95, 0.52,  1.74, -0.55, =,  2.2,  2.0, 0.52,  11.92, 159.34,  -1.58, 4.49,  -3.61,  0.037,  -4.04,  0.004,    NaN,    NaN,   3.28,  0.023,    ,  120,   YD
J18180+387E,M3.0 V,    NaN,         ,   ,   NaN,  7.22, 0.28,  1.93,   NaN, <,  2.0,  NaN, 0.29,    NaN,    NaN,   0.02, 1.15,    NaN,    NaN,  -5.15,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18189+661,M4.5 V,   0.52,     T.W.,  S, 13.41,  7.95, 0.15,  2.00, -2.29, =, 14.5,  2.0, 0.16,   0.56,   0.67,  -2.56, 0.24,  -3.61,  0.024,  -4.18,  0.080,    NaN,    NaN,   3.60,  0.081,    ,    0,    D
 J18198-019,K7.0 V,  31.69,     T.W.,  S,  9.92,  6.28, 0.59,  1.55, -0.05, <,  2.0,  NaN, 0.59,    NaN,    NaN,    NaN, 9.24,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.44,  0.065,    ,    0,   YD
 J18221+063,M4.0 V,    NaN,         ,   , 12.62,  7.93, 0.29,  1.81,   NaN, <,  2.0,  NaN, 0.29,    NaN,    NaN,   0.14, 1.03,    NaN,    NaN,  -5.59,  0.000,  -5.48,  0.249,    NaN,    NaN,    ,    0,   TD
 J18224+620,M4.0 V,    NaN,         ,   , 13.34,  7.74, 0.16,  2.04,   NaN, <,  2.0,  NaN, 0.18,    NaN,    NaN,  -0.07, 0.33,    NaN,    NaN,  -5.26,  0.611,    NaN,    NaN,   2.70,  0.194,    ,    0,    D
 J18319+406,M3.5 V,  50.20,     DA19,  P, 12.05,  7.18, 0.34,  1.86, -0.15, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.07, 1.61,  -4.77,  0.190,  -4.88,  0.611,  -5.05,  0.025,    NaN,    NaN,    ,    0,   YD
 J18346+401,M3.5 V,  40.20,     DA19,  S, 11.46,  7.10, 0.41,  1.73, -0.13, <,  2.0,  NaN, 0.41,    NaN,    NaN,  -0.05, 2.14,  -4.75,  0.150,    NaN,    NaN,  -5.05,  0.023,   2.38,  0.109,    ,    0,    D
 J18353+457,M0.5 V,  34.00,     DA19,  S,  9.83,  6.08, 0.60,  1.58, -0.05, <,  2.0,  NaN, 0.59,    NaN,    NaN,   0.11, 7.03,  -5.17,  0.152,  -5.26,  0.000,  -4.74,  0.015,   2.20,  0.137,    ,    0,    D
 J18356+329,M8.5 V,   0.12,     T.W.,  S,   NaN,  9.17, 0.07,  2.23, -3.16, =, 49.2,  4.9, 0.09,   0.09,   0.10,  -1.65, 0.03,    NaN,    NaN,  -4.83,  0.024,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18363+136,M4.0 V,  50.20,     DA19,  D, 12.33,  7.37, 0.30,  1.88, -0.18, <,  2.0,  NaN, 0.31,    NaN,    NaN,  -0.85, 1.06,  -3.54,  0.081,  -4.49,  0.000,  -5.06,  0.094,   3.17,  0.052,    ,    0,   YD
 J18409-133,M1.0 V,  28.23,     T.W.,  P, 10.62,  6.55, 0.53,  1.66, -0.21, <,  2.0,  NaN, 0.52,    NaN,    NaN,   0.05, 5.12,    NaN,    NaN,    NaN,    NaN,  -4.66,  0.015,   2.49,  0.083,    ,    0,    D
 J18419+318,M3.0 V,    NaN,         ,   ,   NaN,  6.72, 0.34,  1.86,   NaN, <,  2.0,  NaN, 0.34,    NaN,    NaN,   0.04, 1.63,    NaN,    NaN,  -5.18,  0.257,  -5.44,  0.024,    NaN,    NaN,    ,    0,    D
J18427+596N,M3.0 V, 103.10,    Don23,  P,  9.06,  4.43, 0.34,  1.80,  0.22, <,  2.0,  NaN, 0.34,    NaN,    NaN,    NaN, 1.55,    NaN,    NaN,  -5.14,  0.340,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
J18427+596S,M3.5 V, 135.00,    Don23,  P,  9.88,  5.00, 0.26,  1.86,  0.27, <,  2.0,  NaN, 0.27,    NaN,    NaN,    NaN, 0.85,  -5.04,  0.056,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18480-145,M2.5 V,    NaN,         ,   , 12.04,  7.56, 0.36,  1.76,   NaN, <,  2.0,  NaN, 0.37,    NaN,    NaN,   0.03, 1.90,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J18482+076,M5.0 V,   2.76,     DA19,  S, 14.25,  7.91, 0.14,  2.22, -1.78, =,  3.6,  2.0, 0.16,   2.18,   5.03,  -3.37, 0.22,  -3.65,  0.121,  -4.06,  0.076,    NaN,    NaN,   3.08,  0.083,    ,  800,   YD
 J18498-238,M3.5 V,   2.87,     DA19,  S, 10.43,  5.37, 0.18,  1.91, -1.45, =,  4.4,  2.0, 0.19,   2.18,   4.07,  -2.22, 0.40,    NaN,    NaN,  -4.09,  0.079,  -4.44,  0.056,   3.32,  0.046,    ,  800,    D
 J18580+059,M0.5 V,  35.20,     DA19,  S,  9.37,  5.36, 0.58,  1.64, -0.10, <,  2.0,  NaN, 0.58,    NaN,    NaN,   0.00, 6.62,    NaN,    NaN,    NaN,    NaN,  -4.59,  0.017,   2.75,  0.062,    ,    0,    D
 J19070+208,M2.0 V,    NaN,         ,   ,   NaN,  6.52, 0.31,  1.89,   NaN, <,  2.0,  NaN, 0.32,    NaN,    NaN,  -0.11, 1.45,    NaN,    NaN,  -4.90,  0.121,  -5.83,  0.111,    NaN,    NaN,    ,    0,    D
 J19072+208,M2.0 V,   3.80,     DA19,  D,   NaN,  6.52, 0.31,  1.90, -1.32, <,  2.0,  NaN, 0.31,    NaN,    NaN,  -0.10, 1.42,    NaN,    NaN,  -4.90,  0.180,  -5.67,  0.062,    NaN,    NaN,    ,    0,    D
 J19084+322,M3.0 V,  74.10,     DA19,  P,   NaN,  7.07, 0.33,  1.87,  0.00, <,  2.0,  NaN, 0.34,    NaN,    NaN,   0.03, 1.55,    NaN,    NaN,  -5.24,  0.000,  -5.41,  0.022,    NaN,    NaN,    ,    0,   YD
 J19098+176,M4.5 V,  80.10,     DA19,  P,   NaN,  7.90, 0.19,  2.06, -0.16, <,  2.0,  NaN, 0.20,    NaN,    NaN,   0.02, 0.42,    NaN,    NaN,  -5.13,  0.000,  -5.15,  0.074,    NaN,    NaN,    ,    0,    D
J19169+051N,M2.5 V,  46.00,     DA19,  S,  9.14,  4.67, 0.48,  1.76, -0.09, <,  2.0,  NaN, 0.47,    NaN,    NaN,   0.06, 3.32,    NaN,    NaN,  -5.37,  0.000,  -4.94,  0.017,   2.37,  0.082,    ,    0,    D
J19169+051S,M8.0 V,  23.60,     DA19,  D,   NaN,  8.77, 0.08,  2.21, -0.83, =,  3.7,  2.0, 0.10,   1.40,   3.17,  -5.24, 0.04,    NaN,    NaN,  -4.39,  0.058,    NaN,    NaN,   3.08,  0.063,    ,    0,    D
 J19216+208,M4.5 V, 133.00,     DA19,  S,   NaN,  7.93, 0.20,  2.05,  0.08, <,  2.0,  NaN, 0.21,    NaN,    NaN,   0.00, 0.45,    NaN,    NaN,  -5.39, 47.772,  -5.40,  0.090,   2.53,  0.124,    ,    0,    D
 J19251+283,M3.0 V,    NaN,         ,   ,   NaN,  7.55, 0.35,  1.84,   NaN, <,  2.0,  NaN, 0.35,    NaN,    NaN,  -0.06, 1.64,    NaN,    NaN,    NaN,    NaN,  -5.14,  0.033,   2.40,  0.143,    ,    0,    D
 J19255+096,M8.0 V,    NaN,         ,   ,   NaN, 10.02, 0.16,  2.10,   NaN, =, 34.7,  3.5, 0.17,   0.26,   0.30,  -1.60, 0.11,    NaN,    NaN,  -4.77,  0.025,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J19346+045,M0.0 V,  21.79,     T.W.,  S,  9.28,  5.92, 0.56,  1.48, -0.14, <,  2.0,  NaN, 0.55,    NaN,    NaN,   0.10, 7.65,    NaN,    NaN,  -5.46,  0.000,  -5.07,  0.153,   2.33,  0.080,    ,    0,    D
 J19422-207,M5.1 V,   1.34,     T.W.,  S, 14.27,  8.76, 0.21,  2.02, -1.89, =,  6.7,  2.0, 0.22,   1.67,   2.46,  -5.80, 0.48,  -2.91,  0.089,  -3.83,  0.005,    NaN,    NaN,   3.58,  0.040,    ,    0,   YD
 J19511+464,M4.0 V,   0.59,     T.W.,  S, 12.96,  7.77, 0.27,  1.94, -2.16, =, 24.6,  2.5, 0.28,   0.57,   0.65,  -4.46, 0.71,  -3.36,  0.053,  -3.74,  0.062,  -4.89,  0.033,   3.62,  0.063,    ,  800,   YD
 J20093-012,M5.0 V,   1.37,     T.W.,  S, 14.45,  8.51, 0.14,  2.12, -1.99, =,  5.5,  2.0, 0.16,   1.47,   2.44,  -5.15, 0.27,  -3.35,  0.104,  -3.72,  0.071,    NaN,    NaN,   3.57,  0.022,    ,    0,    D
 J20198+229,M3.0 V,   1.13,     T.W.,  S, 11.88,  7.28, 0.62,  1.79, -1.74, =,  NaN,  NaN, 0.61,    NaN,    NaN,  -3.03, 6.77,  -3.05,  0.045,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, SB2,    0,   YD
 J20260+585,M5.0 V, 159.88,    Med22,  S, 13.99,  8.10, 0.16,  2.11,  0.09, <,  2.0,  NaN, 0.17,    NaN,    NaN,  -0.07, 0.29,    NaN,    NaN,  -5.24,  0.260,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J20305+654,M2.5 V,  32.80,     DA19,  S, 10.51,  5.93, 0.37,  1.78, -0.27, =,  2.7,  2.0, 0.38,   7.04,  27.51,  -0.23, 1.93,  -4.09,  0.040,  -4.74,  0.293,  -5.16,  0.045,   2.34,  0.210,    ,    0,    D
 J20336+617,M4.0 V,  12.60,     DA19,  P,   NaN,  7.40, 0.38,  1.81, -0.71, <,  2.0,  NaN, 0.38,    NaN,    NaN,   0.06, 1.74,    NaN,    NaN,  -4.92,  0.000,    NaN,    NaN,   2.42,  0.231,    ,    0,    D
 J20405+154,M4.5 V, 106.00,     DA19,  S, 13.34,  7.75, 0.19,  2.04, -0.01, <,  2.0,  NaN, 0.20,    NaN,    NaN,  -0.22, 0.41,    NaN,    NaN,  -4.85,  0.159,  -5.45,  0.037,   2.62,  0.115,    ,    0,    D
 J20450+444,M1.5 V,  39.12,     T.W.,  P, 10.70,  6.53, 0.41,  1.68, -0.09, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.07, 2.60,    NaN,    NaN,  -5.52,  0.000,  -4.94,  0.016,   2.23,  0.163,    ,  800,   YD
 J20451-313,M0.5 V,   4.89,     T.W.,  S,  8.89,  4.53, 0.61,  1.73, -1.04, =,  8.2,  2.0, 0.86,   5.32,   7.20,    NaN, 9.88,  -2.85,  0.009,    NaN,    NaN,    NaN,    NaN,   3.48,  0.032,    ,   25,   YD
 J20525-169,M4.0 V,  67.60,     DA19,  D, 11.51,  6.20, 0.22,  1.97, -0.14, <,  2.0,  NaN, 0.23,    NaN,    NaN,   0.01, 0.63,    NaN,    NaN,  -5.40,  1.448,  -5.12,  0.038,   2.58,  0.088,    ,    0,    D
 J20533+621,M1.0 V,    NaN,         ,   ,  8.76,  4.62, 0.53,  1.68,   NaN, <,  2.0,  NaN, 0.52,    NaN,    NaN,  -0.00, 5.22,  -4.87,  0.049,  -5.28,  0.026,  -4.83,  0.023,   2.54,  0.101,    ,    0,    D
J20556-140N,M4.0 V, 137.37,    New18,  P,   NaN,  7.36, 0.25,  1.87,  0.27,  ,  NaN,  NaN, 0.26,    NaN,    NaN,  -0.01, 1.05,    NaN,    NaN,  -5.05,  0.000,    NaN,    NaN,    NaN,    NaN, SB2,    0,   TD
J20556-140S,M5.0 V, 134.63,    New18,  P, 14.57,  8.91, 0.15,  2.05,  0.08, <,  2.0,  NaN, 0.16,    NaN,    NaN,   0.08, 0.25,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.57,  0.188,    ,    0,   TD
 J20567-104,M2.5 V,   9.63,     DA19,  D,   NaN,  6.88, 0.46,  1.70, -0.72, <,  2.0,  NaN, 0.46,    NaN,    NaN,   0.04, 3.06,    NaN,    NaN,    NaN,    NaN,  -5.00,  0.021,   2.47,  0.079,    ,    0,   TD
 J21019-063,M2.5 V,  49.29,     T.W.,  S, 11.28,  6.69, 0.45,  1.79, -0.09, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.04, 2.97,  -4.74,  0.183,    NaN,    NaN,  -4.96,  0.019,   2.38,  0.108,    ,    0,    D
 J21152+257,M3.0 V,  34.80,     DA19,  P, 12.08,  7.52, 0.55,  1.78, -0.24, <,  2.0,  NaN, 0.54,    NaN,    NaN,   0.10, 4.54,    NaN,    NaN,  -4.74,  0.566,    NaN,    NaN,   2.33,  0.213,    ,    0,    D
 J21164+025,M3.0 V,  42.68,     T.W.,  S, 11.97,  7.32, 0.40,  1.80, -0.17, <,  2.0,  NaN, 0.41,    NaN,    NaN,   0.10, 2.36,    NaN,    NaN,    NaN,    NaN,  -5.07,  0.024,    NaN,    NaN,    ,    0,   YD
 J21221+229,M1.0 V,  38.40,     T.W.,  S, 10.56,  6.59, 0.49,  1.63, -0.05, <,  2.0,  NaN, 0.48,    NaN,    NaN,  -0.03, 4.21,    NaN,    NaN,    NaN,    NaN,  -4.85,  0.015,   2.71,  0.046,    ,    0,    D
 J21348+515,M3.0 V,  54.30,     DA19,  S, 11.72,  7.27, 0.44,  1.75, -0.02, <,  2.0,  NaN, 0.44,    NaN,    NaN,   0.06, 2.71,    NaN,    NaN,  -5.24,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J21463+382,M4.0 V,  93.90,    Don23,  P, 12.21,  7.20, 0.20,  1.89,  0.08, <,  2.0,  NaN, 0.21,    NaN,    NaN,   0.10, 0.46,    NaN,    NaN,  -4.94,  0.792,    NaN,    NaN,   2.49,  0.110,    ,    0,   TD
 J21466-001,M4.0 V,    NaN,         ,   ,   NaN,  7.49, 0.27,  1.94,   NaN, <,  2.0,  NaN, 0.28,    NaN,    NaN,   0.08, 0.96,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J21466+668,M4.0 V, 100.00,    Ama21,  P, 13.08,  7.99, 0.29,  1.91,  0.09, <,  2.0,  NaN, 0.29,    NaN,    NaN,   0.08, 1.04,    NaN,    NaN,  -4.68,  0.349,    NaN,    NaN,    NaN,    NaN,    ,    0,   YD
 J22012+283,M4.0 V,   0.45,     DA19,  S, 12.01,  6.78, 0.32,  1.95, -2.30, =, 36.4,  3.6, 0.32,   0.45,   0.51,  -4.47, 0.99,  -3.13,  0.031,  -3.76,  0.098,  -5.05,  0.093,   3.56,  0.105,    ,  800,   YD
 J22020-194,M3.5 V,    NaN,         ,   , 12.02,  7.18, 0.33,  1.85,   NaN, <,  2.0,  NaN, 0.33,    NaN,    NaN,   0.06, 1.44,    NaN,    NaN,    NaN,    NaN,  -5.32,  0.033,    NaN,    NaN,    ,    0,    D
 J22021+014,M0.5 V,  22.06,     T.W.,  S,  9.42,  5.32, 0.57,  1.66, -0.32, <,  2.0,  NaN, 0.56,    NaN,    NaN,   0.02, 6.42,    NaN,    NaN,  -5.49,  0.000,  -4.59,  0.021,   2.61,  0.054,    ,    0,    D
 J22057+656,M1.5 V, 120.47,    Laf21,  P, 11.62,  7.62, 0.47,  1.64,  0.44, <,  2.0,  NaN, 0.47,    NaN,    NaN,   0.11, 3.72,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,   2.45,  0.114,    ,    0,    D
 J22096-046,M3.5 V,  39.20,     SM15,  S, 10.36,  5.59, 0.45,  1.83, -0.24, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.14, 2.90,    NaN,    NaN,    NaN,    NaN,  -5.07,  0.022,   2.28,  0.131,    ,    0,   YD
 J22114+409,M5.5 V,  30.00,     DA19,  S, 15.14,  8.79, 0.16,  2.23, -0.75, <,  2.0,  2.0, 0.18,    NaN,    NaN,  -5.74, 0.27,  -2.94,  0.083,  -3.88,  0.005,    NaN,    NaN,   3.27,  0.049,    ,    0,   YD
 J22115+184,M2.0 V,  36.30,     DA19,  S, 10.22,  5.82, 0.51,  1.74, -0.18, <,  2.0,  NaN, 0.50,    NaN,    NaN,   0.03, 4.29,    NaN,    NaN,  -5.08,  0.000,    NaN,    NaN,   2.41,  0.103,    ,    0,    D
 J22125+085,M3.0 V,    NaN,         ,   , 11.96,  7.47, 0.36,  1.76,   NaN, <,  2.0,  NaN, 0.36,    NaN,    NaN,   0.04, 1.83,    NaN,    NaN,  -5.06,  2.275,  -5.31,  0.022,    NaN,    NaN,    ,    0,    D
 J22137-176,M4.5 V, 116.40,    Ste16,  P, 13.67,  8.11, 0.18,  2.03,  0.04, <,  2.0,  NaN, 0.19,    NaN,    NaN,   0.06, 0.36,    NaN,    NaN,  -5.04,  0.037,  -5.06,  0.231,   2.50,  0.152,    ,    0,   YD
 J22231-176,M4.5 V,   4.57,     T.W.,  S, 13.32,  7.32, 0.18,  2.14, -1.48, =,  2.3,  2.0, 0.19,   4.19,  32.52,  -3.93, 0.35,  -3.23,  0.072,  -4.00,  0.099,  -5.18,  0.256,   3.33,  0.048,    ,  120,    D
 J22252+594,M4.0 V,  64.60,     DA19,  S, 12.94,  7.89, 0.40,  1.90, -0.09, <,  2.0,  NaN, 0.40,    NaN,    NaN,   0.08, 2.04,    NaN,    NaN,  -5.08,  0.000,    NaN,    NaN,   2.32,  0.182,    ,    0,    D
 J22298+414,M4.0 V,  99.80,     DA19,  P,   NaN,  8.04, 0.25,  1.97,  0.02, <,  2.0,  NaN, 0.26,    NaN,    NaN,   0.08, 0.75,    NaN,    NaN,  -5.10,  0.000,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J22330+093,M1.0 V,  37.80,     T.W.,  S, 10.36,  6.36, 0.45,  1.64, -0.06, <,  2.0,  NaN, 0.45,    NaN,    NaN,  -0.03, 3.49,    NaN,    NaN,  -5.18,  0.053,  -4.85,  0.017,   2.50,  0.082,    ,    0,   YD
 J22468+443,M3.5 V,   4.35,     T.W.,  S, 10.26,  5.30, 0.34,  1.88, -1.24, =,  4.1,  2.0, 0.34,   4.21,   8.37,  -4.98, 1.25,  -2.59,  0.008,  -3.76,  0.050,  -4.46,  0.078,   3.64,  0.011,    ,  800,    D
 J22503-070,M0.5 V,    NaN,         ,   ,  9.92,  6.10, 0.55,  1.59,   NaN, <,  2.0,  NaN, 0.54,    NaN,    NaN,  -0.03, 6.07,    NaN,    NaN,    NaN,    NaN,  -4.49,  0.022,   2.64,  0.052,    ,    0,    D
 J22518+317,M3.0 V,   1.63,     DA19,  S, 11.60,  6.87, 0.35,  1.82, -1.61, =, 12.7,  2.0, 0.54,   2.14,   2.71,  -5.17, 2.64,  -3.03,  0.029,  -3.71,  0.019,    NaN,    NaN,   3.59,  0.038,    ,   50,   YD
 J22532-142,M4.0 V,  81.00,     DA19,  S, 10.19,  5.01, 0.31,  1.94, -0.03, <,  2.0,  NaN, 0.32,    NaN,    NaN,   0.06, 1.27,    NaN,    NaN,    NaN,    NaN,  -5.18,  0.029,   2.29,  0.203,    ,    0,   YD
 J22559+178,M1.0 V,  27.00,     SM18,  P, 10.56,  6.45, 0.55,  1.67, -0.24, <,  2.0,  NaN, 0.54,    NaN,    NaN,  -0.03, 5.58,    NaN,    NaN,    NaN,    NaN,  -4.55,  0.015,   2.76,  0.066,    ,    0,    D
 J22565+165,M1.5 V,  39.50,     DA19,  S,  9.14,  4.52, 0.53,  1.79, -0.20, <,  2.0,  NaN, 0.52,    NaN,    NaN,   0.07, 5.13,  -5.17,  0.132,  -5.12,  0.206,  -4.65,  0.013,   2.52,  0.063,    ,    0,    D
 J23064-050,M8.0 V,   3.30,     DA19,  S,   NaN, 10.30, 0.09,  2.19, -1.68, <,  2.0,  NaN, 0.11,    NaN,    NaN,  -1.98, 0.05,    NaN,    NaN,  -4.69,  0.019,    NaN,    NaN,    NaN,    NaN,    ,    0,    D
 J23113+085,M3.5 V,  44.82,     T.W.,  P, 12.60,  7.56, 0.43,  1.90, -0.25, <,  2.0,  NaN, 0.43,    NaN,    NaN,   0.03, 2.42,    NaN,    NaN,  -5.07,  2.743,    NaN,    NaN,   2.35,  0.121,    ,    0,    D
 J23216+172,M4.0 V,  74.70,     DA19,  S, 11.71,  6.51, 0.37,  1.94, -0.07, <,  2.0,  NaN, 0.38,    NaN,    NaN,   0.02, 1.69,    NaN,    NaN,  -5.05,  0.641,  -5.06,  0.029,   2.40,  0.147,    ,    0,    D
 J23245+578,M1.0 V,  36.48,     T.W.,  S, 10.11,  5.87, 0.54,  1.70, -0.14, <,  2.0,  NaN, 0.54,    NaN,    NaN,   0.02, 5.44,  -5.10,  0.212,    NaN,    NaN,  -4.54,  0.015,   2.64,  0.056,    ,    0,    D
 J23340+001,M2.5 V,    NaN,         ,   , 11.04,  6.83, 0.43,  1.69,   NaN, <,  2.0,  NaN, 0.43,    NaN,    NaN,   0.08, 2.63,    NaN,    NaN,  -5.24,  0.000,  -5.26,  0.019,    NaN,    NaN,    ,    0,    D
 J23351-023,M5.5 V, 178.00,    Don23,  S,   NaN,  8.18, 0.11,  2.16,  0.09, <,  2.0,  NaN, 0.13,    NaN,    NaN,  -0.82, 0.15,    NaN,    NaN,  -4.53,  0.296,    NaN,    NaN,   2.96,  0.076,    ,    0,    D
 J23381-162,M2.0 V,  61.66,    Wat06,  D, 11.29,  7.00, 0.36,  1.71,  0.08, <,  2.0,  NaN, 0.36,    NaN,    NaN,   0.01, 1.95,    NaN,    NaN,    NaN,    NaN,  -5.37,  0.020,    NaN,    NaN,    ,    0,    D
 J23419+441,M5.0 V, 106.00,     DA19,  S,   NaN,  5.93, 0.14,  2.12, -0.10, <,  2.0,  NaN, 0.16,    NaN,    NaN,  -0.38, 0.23,  -3.67,  0.058,  -5.11,  0.152,  -5.03,  0.070,   2.62,  0.103,    ,    0, TD-D
 J23431+365,M4.0 V,  73.66,    Don23,  S,   NaN,  7.23, 0.22,  2.02, -0.15, <,  2.0,  NaN, 0.23,    NaN,    NaN,  -0.88, 0.57,  -3.62,  0.073,  -4.50,  0.195,    NaN,    NaN,   3.13,  0.060,    ,    0,   YD
 J23492+024,M1.0 V,  49.90,     SM18,  S,  9.42,  5.04, 0.42,  1.73, -0.04, <,  2.0,  NaN, 0.42,    NaN,    NaN,  -0.02, 2.56,  -4.84,  0.115,  -5.05,  0.183,  -5.21,  0.012,    NaN,    NaN,    ,    0,   TD
 J23505-095,M4.0 V,    NaN,         ,   ,   NaN,  8.04, 0.29,  1.92,   NaN, <,  2.0,  NaN, 0.30,    NaN,    NaN,   0.01, 1.03,    NaN,    NaN,    NaN,    NaN,  -4.77,  0.035,    NaN,    NaN,    ,    0,    D
 J23548+385,M4.0 V,   4.80,     T.W.,  S, 13.18,  8.09, 0.31,  1.91, -1.23, =,  3.6,  2.0, 0.32,   4.49,  10.21,  -3.35, 1.04,  -2.86,  0.053,  -3.66,  0.035,    NaN,    NaN,   3.69,  0.012,    ,  800,    D
 J23556-061,M2.5 V,    NaN,         ,   , 11.17,  6.72, 0.52,  1.75,   NaN, <,  2.0,  NaN, 0.51,    NaN,    NaN,   0.07, 4.61,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN,    NaN, SB1,    0,    D
 J23585+076,M3.0 V,  55.40,     T.W.,  P, 11.72,  7.06, 0.46,  1.80, -0.06, <,  2.0,  NaN, 0.45,    NaN,    NaN,   0.04, 2.93,    NaN,    NaN,  -5.74,  0.304,    NaN,    NaN,    NaN,    NaN, ST3,    0,   YD
 
;Notes on column shorthands: 
;Prot in days
;Mstar in Msun
;logtau: log(tau_conv/days)
;vf: vsini flag
;vsini in km/s
;Rstar in Rsun
;pEW_Ha in Angstroms
;Lstar in 10^-2 Lsun
;logLx: log(Lx/Lbol)
;elogLx: elog(Lx/Lbol)
;logLHa: log(LHa/Lbol)
;elogLHa: elog(LHa/Lbol)
;logB: log(B/Gauss)
;elogB: elog(B/Gauss)
;age in Myr
;kin: kinematic disk membership

